Agent Hunt: Bounty Based Collaborative Autoformalization With LLM Agents

We describe an experiment in large-scale autoformalization of algebraic topology in an Interactive Theorem Proving (ITP) environment, where the workload is distributed among multiple LLM-based coding agents. Rather than relying on static central planning, we implement a simulated bounty-based marketplace in which agents dynamically propose new lemmas (formal statements), attach bounties to them, and compete to discharge these proof obligations and claim the bounties. The agents interact directly with the interactive proof system: they can invoke tactics, inspect proof states and goals, analyze tactic successes and failures, and iteratively refine their proof scripts. In addition to constructing proofs, agents may introduce new formal definitions and intermediate lemmas to structure the development. All accepted proofs are ultimately checked and verified by the underlying proof assistant. This setting explores collaborative, decentralized proof search and theory building, and the use of market-inspired mechanisms to scale autoformalization in ITP.

==> agent_history.csv <==
commit_index,epoch,date,cum_collected_alice,cum_collected_bob,cum_collected_charlie,cum_collected_dave,cum_locks_alice,cum_locks_bob,cum_locks_charlie,cum_locks_dave,delta_bounties_made_alice,cum_bounties_made_bob,cum_bounties_made_charlie,cum_bounties_made_dave,cum_collected_charlie_reset,cum_bounties_made_charlie_reset,balance_alice_trim,cum_bounties_made_alice_trim,balance_bob_trim,cum_bounties_made_bob_trim,balance_charlie_trim,cum_bounties_made_charlie_trim,balance_dave_trim,cum_bounties_made_dave_trim,cum_bounties_made_charlie_reset_trim,cum_bounties_made_charlie2,cum_bounties_made_alice_trim2
1,1771265036,2026-02-17,0,0,0,,0,0,0,0,0,0,0,0,,,1000,0,1000,0,1000,0,,,,0,0
2,1771270479,2026-02-17,0,0,0,,0,0,0,0,0,0,0,0,,,1000,0,1000,0,1000,0,,,,0,0
3,1771271378,2026-02-17,0,0,0,,0,0,0,0,0,0,0,0,,,1000,0,1000,0,1000,0,,,,0,0
4,1771271463,2026-02-17,0,0,0,,0,0,0,0,0,0,0,0,,,1000,0,1000,0,1000,0,,,,0,0
5,1771271543,2026-02-17,0,0,0,,0,0,0,0,0,0,0,0,,,1000,0,1000,0,1000,0,,,,0,0
6,1771271631,2026-02-17,0,0,0,,0,0,0,0,0,0,0,0,,,1000,0,1000,0,1000,0,,,,0,0
7,1771272105,2026-02-17,0,30,0,,0,0,0,0,0,0,0,0,,,1000,0,1030,0,1000,0,,,,0,0
8,1771272264,2026-02-17,0,60,0,,0,0,0,0,0,0,0,0,,,1000,0,1060,0,1000,0,,,,0,0
9,1771272532,2026-02-17,0,100,0,,0,0,0,0,0,0,0,0,,,1000,0,1100,0,1000,0,,,,0,0
10,1771273307,2026-02-16,0,100,0,,0,0,0,0,34,0,0,0,,,966,34,1100,0,1000,0,,,,0,34
11,1771273750,2026-02-16,44,100,0,,0,0,0,0,0,0,0,0,,,1010,34,1100,0,1000,0,,,,0,34
12,1771273889,2026-02-17,44,100,0,,0,0,0,0,0,0,0,0,,,1010,34,1100,0,1000,0,,,,0,34
13,1771275569,2026-02-16,154,100,0,,0,0,0,0,0,0,0,0,,,1120,34,1100,0,1000,0,,,,0,34
14,1771276339,2026-02-16,154,100,0,,0,0,0,0,0,0,0,0,,,1120,34,1100,0,1000,0,,,,0,34
15,1771277859,2026-02-16,154,100,0,,0,0,0,0,0,0,0,0,,,1120,34,1100,0,1000,0,,,,0,34
16,1771278716,2026-02-16,264,100,0,,0,0,0,0,0,0,0,0,,,1230,34,1100,0,1000,0,,,,0,34
17,1771279743,2026-02-16,374,100,0,,0,0,0,0,0,0,0,0,,,1340,34,1100,0,1000,0,,,,0,34
18,1771280470,2026-02-16,374,100,0,,0,0,0,0,0,0,0,0,,,1340,34,1100,0,998,0,,,,0,34
19,1771280653,2026-02-16,374,100,22,,0,0,0,0,0,0,0,0,,,1340,34,1100,0,1020,0,,,,0,34
20,1771280767,2026-02-16,374,100,22,,0,0,0,0,0,0,0,0,,,1340,34,1100,0,1015,0,,,,0,34
21,1771281151,2026-02-16,374,100,77,,0,0,0,0,0,0,0,0,,,1340,34,1100,0,1070,0,,,,0,34
22,1771281426,2026-02-16,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1070,0,,,,0,34
23,1771281430,2026-02-16,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1070,0,,,,0,34
24,1771281771,2026-02-16,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
25,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
26,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
27,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
28,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
29,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
30,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
31,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
32,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
33,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
34,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
35,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
36,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
37,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
38,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
39,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
40,1771281885,2026-02-17,494,100,77,,0,0,0,0,0,0,0,0,,,1460,34,1100,0,1065,0,,,,0,34
41,1771281905,2026-02-17,494,150,77,,0,0,0,0,0,0,0,0,,,1460,34,1150,0,1065,0,,,,0,34
42,1771281921,2026-02-17,494,200,77,,0,0,0,0,0,0,0,0,,,1460,34,1200,0,1065,0,,,,0,34
43,1771282040,2026-02-16,494,200,77,,0,0,0,0,0,0,0,0,,,1460,34,1200,0,1063,0,,,,0,34
44,1771282119,2026-02-16,494,200,77,,0,0,0,0,0,0,0,0,,,1460,34,1200,0,1063,0,,,,0,34
45,1771282208,2026-02-16,494,200,77,,0,0,0,0,0,0,0,0,,,1460,34,1200,0,1063,0,,,,0,34
46,1771282275,2026-02-16,494,200,77,,0,0,0,0,0,0,3,0,,,1460,34,1200,0,1060,3,,,,3,34
47,1771282374,2026-02-17,494,200,110,,0,0,0,0,0,0,3,0,,,1460,34,1200,0,1093,3,,,,3,34
48,1771282535,2026-02-16,604,200,110,,0,0,0,0,0,0,3,0,,,1560,34,1200,0,1093,3,,,,3,34
49,1771282593,2026-02-17,604,200,110,,0,0,0,0,0,0,3,0,,,1560,34,1200,0,1093,3,,,,3,34
50,1771282973,2026-02-16,604,200,187,,0,0,0,0,0,0,3,0,,,1560,34,1200,0,1093,3,,,,3,34
51,1771283282,2026-02-16,604,200,187,,0,0,0,0,0,0,3,0,,,1560,34,1200,0,1093,3,,,,3,34
52,1771283364,2026-02-17,604,200,187,,0,0,0,0,0,0,3,0,,,1560,34,1200,0,1093,3,,,,3,34
53,1771283968,2026-02-17,604,200,187,,0,0,0,0,0,0,3,0,,,1560,34,1200,0,1093,3,,,,3,34
54,1771284292,2026-02-17,604,200,187,,0,0,0,0,0,0,3,0,,,1560,34,1200,0,1093,3,,,,3,34
55,1771284409,2026-02-17,604,200,187,,0,0,0,0,0,0,3,0,,,1560,34,1200,0,1093,3,,,,3,34
56,1771284439,2026-02-16,604,200,187,,0,0,0,0,0,0,3,0,,,1560,34,1200,0,1093,3,,,,3,34
57,1771284646,2026-02-17,604,260,187,,0,0,0,0,0,0,3,0,,,1560,34,1260,0,1093,3,,,,3,34
58,1771284843,2026-02-17,604,260,187,,0,0,0,0,0,0,3,0,,,1560,34,1260,0,1093,3,,,,3,34
59,1771284943,2026-02-17,604,260,187,,0,0,0,0,0,0,3,0,,,1560,34,1260,0,1093,3,,,,3,34
60,1771285167,2026-02-17,604,260,187,,0,0,0,0,0,0,3,0,,,1560,34,1260,0,1093,3,,,,3,34
61,1771285363,2026-02-16,604,260,187,,0,0,0,0,0,0,8,0,,,1560,34,1260,0,1088,8,,,,8,34
62,1771285429,2026-02-17,604,260,187,,0,0,0,0,0,0,8,0,,,1560,34,1260,0,1088,8,,,,8,34
63,1771285516,2026-02-17,604,260,187,,0,0,0,0,0,0,8,0,,,1560,34,1260,0,1088,8,,,,8,34
64,1771285759,2026-02-16,604,260,187,,0,0,0,0,0,0,8,0,,,1560,34,1260,0,1088,8,,,,8,34
65,1771286081,2026-02-16,604,260,242,,0,0,0,0,0,0,8,0,,,1560,34,1260,0,1143,8,,,,8,34
66,1771286147,2026-02-17,604,320,242,,0,0,0,0,0,0,8,0,,,1560,34,1320,0,1143,8,,,,8,34
67,1771286200,2026-02-16,604,320,242,,0,0,0,0,15,0,8,0,,,1545,49,1320,0,1143,8,,,,8,49
68,1771286242,2026-02-16,604,320,242,,0,0,0,0,0,0,16,0,,,1545,49,1320,0,1135,16,,,,16,49
69,1771286307,2026-02-17,604,320,242,,0,0,0,0,0,0,16,0,,,1545,49,1308,0,1135,16,,,,16,49
70,1771286560,2026-02-17,604,320,242,,0,0,0,0,0,0,16,0,,,1545,49,1308,0,1135,16,,,,16,49
71,1771287397,2026-02-17,604,400,242,,0,0,0,0,0,0,16,0,,,1545,49,1388,0,1135,16,,,,16,49
72,1771287776,2026-02-17,604,400,330,,0,0,0,0,0,0,16,0,,,1545,49,1388,0,1223,16,,,,16,49
73,1771287817,2026-02-17,604,400,330,,0,0,0,0,0,0,16,0,,,1545,49,1388,0,1223,16,,,,16,49
74,1771288113,2026-02-17,604,415,330,,0,0,0,0,0,0,16,0,,,1545,49,1403,0,1223,16,,,,16,49
75,1771288731,2026-02-17,604,445,330,,0,0,0,0,0,0,16,0,,,1545,49,1433,0,1223,16,,,,16,49
76,1771288949,2026-02-17,604,445,330,,0,0,0,0,0,0,16,0,,,1545,49,1428,0,1223,16,,,,16,49
77,1771289073,2026-02-17,769,445,330,,0,0,0,0,0,0,16,0,,,1710,49,1428,0,1223,16,,,,16,49
78,1771289620,2026-02-17,769,500,330,,0,0,0,0,0,0,16,0,,,1710,49,1483,0,1223,16,,,,16,49
79,1771289925,2026-02-17,769,530,330,,0,0,0,0,0,0,16,0,,,1710,49,1513,0,1223,16,,,,16,49
80,1771290738,2026-02-17,769,530,330,,0,0,0,0,0,0,16,0,,,1710,49,1513,0,1223,16,,,,16,49
81,1771290911,2026-02-17,769,570,330,,0,0,0,0,0,0,16,0,,,1710,49,1553,0,1223,16,,,,16,49
82,1771291199,2026-02-17,769,570,330,,0,0,0,0,0,0,16,0,,,1710,49,1552,0,1223,16,,,,16,49
83,1771291703,2026-02-17,919,570,330,,0,0,0,0,0,0,16,0,,,2010,49,1552,0,1223,16,,,,16,49
84,1771291777,2026-02-17,919,581,330,,0,0,0,0,0,0,16,0,,,2010,49,1563,0,1223,16,,,,16,49
85,1771292087,2026-02-17,919,611,330,,0,0,0,0,0,0,16,0,,,2010,49,1593,0,1223,16,,,,16,49
86,1771292755,2026-02-17,919,611,330,,0,0,0,0,0,0,16,0,,,2010,49,1591,0,1223,16,,,,16,49
87,1771293099,2026-02-17,919,633,330,,0,0,0,0,0,0,16,0,,,2010,49,1613,0,1223,16,,,,16,49
88,1771293305,2026-02-17,919,633,330,,0,0,0,0,0,0,16,0,,,2010,49,1613,0,1223,16,,,,16,49
89,1771293465,2026-02-17,919,633,330,,0,0,0,0,0,0,16,0,,,2010,49,1613,0,1223,16,,,,16,49
90,1771293635,2026-02-17,919,633,330,,0,0,0,0,0,0,16,0,,,2010,49,1613,0,1223,16,,,,16,49
91,1771293956,2026-02-17,919,633,330,,0,0,0,0,0,0,16,0,,,2010,49,1613,0,1223,16,,,,16,49
92,1771294186,2026-02-17,1069,633,330,,0,0,0,0,0,0,16,0,,,2160,49,1613,0,1223,16,,,,16,49
93,1771294195,2026-02-17,1069,633,330,,0,0,0,0,0,0,16,0,,,2160,49,1613,0,1223,16,,,,16,49
94,1771294197,2026-02-17,1069,633,330,,0,0,0,0,0,0,16,0,,,2160,49,1607,0,1223,16,,,,16,49
95,1771294257,2026-02-17,1069,633,330,,0,0,0,0,0,0,16,0,,,2160,49,1607,0,1223,16,,,,16,49
96,1771294323,2026-02-17,1069,633,330,,0,0,0,0,0,0,16,0,,,2160,49,1607,0,1223,16,,,,16,49
97,1771294971,2026-02-17,1069,798,330,,0,0,0,0,0,0,16,0,,,2160,49,1757,0,1223,16,,,,16,49
98,1771295439,2026-02-17,1069,853,330,,0,0,0,0,0,0,16,0,,,2160,49,1807,0,1223,16,,,,16,49
99,1771295659,2026-02-17,1069,853,330,,0,0,0,0,0,0,16,0,,,2160,49,1796,0,1223,16,,,,16,49
100,1771295766,2026-02-17,1069,908,330,,0,0,0,0,0,0,16,0,,,2160,49,1851,0,1223,16,,,,16,49
101,1771296012,2026-02-17,1069,974,330,,0,0,0,0,0,0,16,0,,,2160,49,1917,0,1223,16,,,,16,49
102,1771296062,2026-02-17,1069,974,330,,0,0,0,0,0,0,16,0,,,2160,49,1905,0,1223,16,,,,16,49
103,1771296174,2026-02-17,1069,1040,330,,0,0,0,0,0,0,16,0,,,2160,49,1971,0,1223,16,,,,16,49
104,1771296304,2026-02-17,1069,1106,330,,0,0,0,0,0,0,16,0,,,2160,49,2037,0,1223,16,,,,16,49
105,1771296800,2026-02-17,1069,1106,330,,0,0,0,0,25,0,16,0,,,2135,74,2037,0,1223,16,,,,16,74
106,1771296856,2026-02-17,1069,1106,330,,0,0,0,0,0,0,16,0,,,2135,74,2037,0,1223,16,,,,16,74
107,1771297034,2026-02-17,1069,1106,330,,0,0,0,0,0,0,16,0,,,2135,74,2028,0,1223,16,,,,16,74
108,1771297050,2026-02-17,1069,1106,330,,0,0,0,0,0,0,16,0,,,2135,74,2025,0,1223,16,,,,16,74
109,1771297684,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,2058,0,1223,16,,,,16,74
110,1771297817,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,2053,0,1223,16,,,,16,74
111,1771297845,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,2053,0,1223,16,,,,16,74
112,1771298893,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,2053,0,1223,16,,,,16,74
113,1771298894,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,2045,0,1223,16,,,,16,74
114,1771298894,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,2045,0,1223,16,,,,16,74
115,1771298894,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,2045,0,1223,16,,,,16,74
116,1771298894,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,2045,0,1223,16,,,,16,74
117,1771298960,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,2045,0,1223,16,,,,16,74
118,1771298967,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,2039,0,1223,16,,,,16,74
119,1771299030,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,2029,0,1223,16,,,,16,74
120,1771299107,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,2007,0,1223,16,,,,16,74
121,1771299216,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,1991,0,1223,16,,,,16,74
122,1771299304,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,1991,0,1223,16,,,,16,74
123,1771299430,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,1991,0,1223,16,,,,16,74
124,1771299488,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,1991,0,1223,16,,,,16,74
125,1771299652,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,1991,0,1223,16,,,,16,74
126,1771299806,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,1991,0,1223,16,,,,16,74
127,1771299889,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,1991,0,1223,16,,,,16,74
128,1771301373,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,1991,0,1223,16,,,,16,74
129,1771301599,2026-02-17,1069,1139,330,,0,0,0,0,0,0,16,0,,,2135,74,1991,0,1223,16,,,,16,74
130,1771301763,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
131,1771302110,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
132,1771302273,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
133,1771302377,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
134,1771302435,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
135,1771302497,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
136,1771302546,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
137,1771302575,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
138,1771302963,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
139,1771303031,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
140,1771303094,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
141,1771303371,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
142,1771303837,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
143,1771303969,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
144,1771304242,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
145,1771304311,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
146,1771304367,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
147,1771304647,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
148,1771304770,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
149,1771304963,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
150,1771305037,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
151,1771305069,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
152,1771305366,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
153,1771305546,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
154,1771306455,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
155,1771306684,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
156,1771307212,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
157,1771307297,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
158,1771307911,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
159,1771308055,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
160,1771308390,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
161,1771308750,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
162,1771308765,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
163,1771308845,2026-02-17,1069,1199,330,,0,0,0,0,0,0,16,0,,,2135,74,2051,0,1223,16,,,,16,74
164,1771308960,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2051,0,1221,18,,,,18,74
165,1771309021,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2051,0,1221,18,,,,18,74
166,1771309232,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2051,0,1221,18,,,,18,74
167,1771309261,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2046,0,1221,18,,,,18,74
168,1771309423,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2046,0,1221,18,,,,18,74
169,1771309532,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2046,0,1221,18,,,,18,74
170,1771309589,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2046,0,1221,18,,,,18,74
171,1771309642,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2046,0,1221,18,,,,18,74
172,1771309794,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2040,0,1221,18,,,,18,74
173,1771310775,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2040,0,1221,18,,,,18,74
174,1771310976,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2040,0,1221,18,,,,18,74
175,1771311217,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2040,0,1221,18,,,,18,74
176,1771311273,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2040,0,1221,18,,,,18,74
177,1771311375,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2040,0,1221,18,,,,18,74
178,1771311439,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2040,0,1221,18,,,,18,74
179,1771312056,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2040,0,1221,18,,,,18,74
180,1771312105,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2040,0,1221,18,,,,18,74
181,1771312129,2026-02-17,1069,1199,330,,0,0,0,0,0,0,18,0,,,2135,74,2040,0,1221,18,,,,18,74
182,1771312355,2026-02-17,1069,1199,330,,0,0,0,0,0,0,26,0,,,2135,74,2040,0,1213,26,,,,26,74
183,1771312640,2026-02-17,1069,1199,330,,0,0,0,0,0,0,26,0,,,2135,74,2040,0,1213,26,,,,26,74
184,1771312981,2026-02-17,1069,1199,330,,0,0,0,0,0,0,26,0,,,2135,74,2040,0,1213,26,,,,26,74
185,1771313314,2026-02-17,1069,1199,330,,0,0,0,0,0,0,26,0,,,2135,74,2040,0,1213,26,,,,26,74
186,1771313619,2026-02-17,1069,1298,330,,0,0,0,0,0,0,26,0,,,2135,74,2139,0,1213,26,,,,26,74
187,1771313660,2026-02-17,1344,1298,330,,0,0,0,0,0,0,26,0,,,2410,74,2139,0,1213,26,,,,26,74
188,1771313825,2026-02-17,1344,1298,330,,0,0,0,0,0,0,51,0,,,2410,74,2139,0,1188,51,,,,51,74
189,1771313996,2026-02-17,1344,1298,330,,0,0,0,0,0,0,51,0,,,2410,74,2139,0,1188,51,,,,51,74
190,1771314176,2026-02-17,1344,1554,330,,0,0,0,0,0,0,51,0,,,2410,74,2395,0,1188,51,,,,51,74
191,1771314254,2026-02-17,1344,1609,330,,0,0,0,0,0,0,51,0,,,2410,74,2450,0,1188,51,,,,51,74
192,1771314312,2026-02-17,1344,1642,330,,0,0,0,0,0,0,51,0,,,2410,74,2483,0,1188,51,,,,51,74
193,1771314386,2026-02-17,1344,1702,330,,0,0,0,0,0,0,51,0,,,2410,74,2543,0,1188,51,,,,51,74
194,1771314518,2026-02-17,1344,1762,330,,0,0,0,0,0,0,51,0,,,2410,74,2603,0,1188,51,,,,51,74
195,1771314598,2026-02-17,1344,1762,330,,0,0,0,0,0,0,51,0,,,2410,74,2603,0,1188,51,,,,51,74
196,1771314844,2026-02-17,1344,1862,330,,0,0,0,0,0,0,51,0,,,2410,74,2703,0,1188,51,,,,51,74
197,1771314927,2026-02-17,1344,1862,344,,0,0,0,0,0,0,51,0,,,2410,74,2703,0,1202,51,,,,51,74
198,1771315107,2026-02-17,1344,1872,344,,0,0,0,0,0,0,51,0,,,2410,74,2713,0,1202,51,,,,51,74
199,1771315485,2026-02-17,1344,1872,344,,0,0,0,0,0,0,51,0,,,2410,74,2708,0,1202,51,,,,51,74
200,1771315619,2026-02-17,1344,1872,344,,0,0,0,0,0,0,51,0,,,2410,74,2708,0,1202,51,,,,51,74
201,1771315753,2026-02-17,1344,1872,344,,0,0,0,0,0,0,51,0,,,2410,74,2708,0,1202,51,,,,51,74
202,1771316227,2026-02-17,1344,1927,344,,0,0,0,0,0,0,51,0,,,2410,74,2763,0,1202,51,,,,51,74
203,1771316747,2026-02-17,1344,1927,344,,0,0,0,0,0,0,51,0,,,2410,74,2758,0,1202,51,,,,51,74
204,1771316985,2026-02-17,1344,1982,344,,0,0,0,0,0,0,51,0,,,2410,74,2813,0,1202,51,,,,51,74
205,1771317045,2026-02-17,1344,1982,344,,0,0,0,0,0,0,51,0,,,2410,74,2808,0,1202,51,,,,51,74
206,1771317186,2026-02-17,1344,1982,344,,0,0,0,0,0,0,51,0,,,2410,74,2808,0,1202,51,,,,51,74
207,1771317247,2026-02-17,1344,1982,344,,0,0,0,0,0,0,51,0,,,2410,74,2808,0,1202,51,,,,51,74
208,1771317308,2026-02-17,1344,1982,344,,0,0,0,0,0,0,51,0,,,2410,74,2808,0,1202,51,,,,51,74
209,1771317453,2026-02-17,1444,1982,344,,0,0,0,0,0,0,51,0,,,2510,74,2808,0,1202,51,,,,51,74
210,1771318297,2026-02-17,1444,1982,619,,0,0,0,0,0,0,51,0,,,2510,74,2808,0,1477,51,,,,51,74
211,1771319101,2026-02-17,1444,1982,619,,0,0,0,0,0,0,52,0,,,2510,74,2808,0,1476,52,,,,52,74
212,1771319507,2026-02-17,1444,1982,679,,0,0,0,0,0,0,52,0,,,2510,74,2808,0,1536,52,,,,52,74
213,1771320052,2026-02-17,1444,1982,679,,0,0,0,0,0,0,55,0,,,2510,74,2808,0,1533,55,,,,55,74
214,1771320149,2026-02-17,1444,1982,679,,0,0,0,0,6,0,55,0,,,2504,80,2808,0,1533,55,,,,55,80
215,1771321738,2026-02-17,1444,1982,679,,0,0,0,0,0,0,55,0,,,2504,80,2808,0,1533,55,,,,55,80
216,1771321855,2026-02-17,1444,1982,712,,0,0,0,0,0,0,55,0,,,2504,80,2808,0,1566,55,,,,55,80
217,1771321901,2026-02-17,1444,1982,712,,0,0,0,0,0,0,55,0,,,2504,80,2808,0,1566,55,,,,55,80
218,1771322348,2026-02-17,1444,2037,712,,0,0,0,0,0,0,55,0,,,2504,80,2863,0,1566,55,,,,55,80
219,1771322456,2026-02-17,1444,2037,712,,0,0,0,0,0,0,55,0,,,2504,80,2863,0,1566,55,,,,55,80
220,1771322478,2026-02-17,1444,2037,712,,0,0,0,0,0,0,55,0,,,2504,80,2863,0,1566,55,,,,55,80
221,1771322675,2026-02-17,1444,2037,712,,0,0,0,0,0,0,55,0,,,2504,80,2863,0,1566,55,,,,55,80
222,1771322953,2026-02-17,1474,2037,712,,0,0,0,0,0,0,55,0,,,2534,80,2863,0,1566,55,,,,55,80
223,1771323053,2026-02-17,1474,2037,712,,0,0,0,0,0,0,55,0,,,2534,80,2863,0,1566,55,,,,55,80
224,1771323287,2026-02-17,1474,2037,712,,0,0,0,0,0,0,55,0,,,2384,80,2849,0,1566,55,,,,55,80
225,1771323475,2026-02-17,1474,2037,712,,0,0,0,0,0,0,57,0,,,2384,80,2849,0,1564,57,,,,57,80
226,1771323593,2026-02-17,1474,2037,712,,0,0,0,0,0,0,57,0,,,2384,80,2808,0,1564,57,,,,57,80
227,1771323704,2026-02-17,1474,2037,712,,0,0,0,0,0,0,57,0,,,2384,80,2808,0,1564,57,,,,57,80
228,1771324217,2026-02-17,1474,2037,734,,0,0,0,0,0,0,57,0,,,2384,80,2808,0,1586,57,,,,57,80
229,1771324604,2026-02-17,1524,2037,734,,0,0,0,0,0,0,57,0,,,2434,80,2808,0,1586,57,,,,57,80
230,1771324808,2026-02-17,1524,2037,734,,0,0,0,0,0,0,62,0,,,2434,80,2808,0,1581,62,,,,62,80
231,1771324880,2026-02-17,1524,2092,734,,0,0,0,0,0,0,62,0,,,2434,80,2863,0,1581,62,,,,62,80
232,1771325035,2026-02-17,1524,2092,734,,0,0,0,0,0,0,62,0,,,2434,80,2863,0,1581,62,,,,62,80
233,1771325185,2026-02-17,1524,2092,734,,0,0,0,0,0,0,62,0,,,2434,80,2863,0,1581,62,,,,62,80
234,1771325268,2026-02-17,1524,2092,734,,0,0,0,0,0,0,62,0,,,2434,80,2863,0,1581,62,,,,62,80
235,1771325447,2026-02-17,1524,2092,734,,0,0,0,0,0,0,67,0,,,2434,80,2863,0,1576,67,,,,67,80
236,1771325588,2026-02-17,1524,2092,734,,0,0,0,0,0,0,82,0,,,2434,80,2863,0,1561,82,,,,82,80
237,1771325766,2026-02-17,1524,2092,734,,0,0,0,0,0,0,82,0,,,2434,80,2863,0,1561,82,,,,82,80
238,1771325865,2026-02-17,1524,2180,734,,0,0,0,0,0,0,82,0,,,2434,80,2951,0,1561,82,,,,82,80
239,1771325992,2026-02-17,1524,2180,734,,0,0,0,0,0,0,82,0,,,2434,80,2951,0,1561,82,,,,82,80
240,1771326132,2026-02-17,1524,2180,734,,0,0,0,0,15,0,82,0,,,2419,95,2951,0,1561,82,,,,82,95
241,1771326144,2026-02-17,1524,2180,734,,0,0,0,0,0,0,82,0,,,2419,95,2951,0,1561,82,,,,82,95
242,1771326820,2026-02-17,1524,2180,899,,0,0,0,0,0,0,82,0,,,2419,95,2951,0,1726,82,,,,82,95
243,1771327186,2026-02-17,1524,2180,899,,0,0,0,0,0,0,82,0,,,2419,95,2951,0,1726,82,,,,82,95
244,1771327193,2026-02-17,1524,2180,899,,0,0,0,0,0,0,82,0,,,2419,95,2951,0,1726,82,,,,82,95
245,1771327358,2026-02-17,1524,2180,954,,0,0,0,0,0,0,82,0,,,2419,95,2951,0,1781,82,,,,82,95
246,1771327616,2026-02-17,1524,2180,1042,,0,0,0,0,0,0,82,0,,,2419,95,2951,0,1869,82,,,,82,95
247,1771327718,2026-02-17,1524,2180,1152,,0,0,0,0,0,0,82,0,,,2419,95,2951,0,1979,82,,,,82,95
248,1771327780,2026-02-17,1524,2180,1152,,0,0,0,0,0,0,88,0,,,2419,95,2951,0,1973,88,,,,88,95
249,1771327838,2026-02-17,1524,2180,1218,,0,0,0,0,0,0,88,0,,,2419,95,2951,0,2039,88,,,,88,95
250,1771327936,2026-02-17,1524,2180,1227,,0,0,0,0,0,0,88,0,,,2419,95,2951,0,2048,88,,,,88,95
251,1771328016,2026-02-17,1524,2180,1227,,0,0,0,0,0,0,90,0,,,2419,95,2951,0,2046,90,,,,90,95
252,1771328084,2026-02-17,1524,2180,1245,,0,0,0,0,0,0,90,0,,,2419,95,2951,0,2064,90,,,,90,95
253,1771328340,2026-02-17,1524,2180,1245,,0,0,0,0,0,0,110,0,,,2419,95,2951,0,2044,110,,,,110,95
254,1771328410,2026-02-17,1524,2180,1465,,0,0,0,0,0,0,110,0,,,2419,95,2951,0,2264,110,,,,110,95
255,1771328479,2026-02-17,1524,2180,1465,,0,0,0,0,0,0,136,0,,,2419,95,2951,0,2238,136,,,,136,95
256,1771328560,2026-02-17,1524,2180,1751,,0,0,0,0,0,0,136,0,,,2419,95,2951,0,2524,136,,,,136,95
257,1771328696,2026-02-17,1524,2180,1751,,0,0,0,0,0,0,486,0,,,2419,95,2951,0,2174,486,,,,486,95
258,1771328870,2026-02-17,1524,2180,5601,,0,0,0,0,0,0,486,0,,,2419,95,2951,0,,486,,,,486,95
259,1771328974,2026-02-17,1524,2180,5601,,0,0,0,0,0,0,671,0,,,2419,95,2951,0,,671,,,,671,95
260,1771329080,2026-02-17,1524,2180,7636,,0,0,0,0,0,0,671,0,,,2419,95,2951,0,,671,,,,671,95
261,1771329157,2026-02-17,1524,2180,7636,,0,0,0,0,0,0,794,0,,,2419,95,2951,0,,794,,,,794,95
262,1771329286,2026-02-17,1524,2180,8989,,0,0,0,0,0,0,794,0,,,2419,95,2951,0,,794,,,,794,95
263,1771329367,2026-02-17,1524,2180,8989,,0,0,0,0,0,0,884,0,,,2419,95,2951,0,,884,,,,884,95
264,1771329477,2026-02-17,1524,2180,9979,,0,0,0,0,0,0,884,0,,,2419,95,2951,0,,884,,,,,95
265,1771329738,2026-02-17,1524,2180,9979,,0,0,0,0,0,0,1252,0,,,2419,95,2951,0,,1252,,,,,95
266,1771329857,2026-02-17,1524,2180,14027,,0,0,0,0,0,0,1252,0,,,2419,95,2951,0,,1252,,,,,95
267,1771330082,2026-02-17,1524,2180,14027,,0,0,0,0,0,0,1613,0,,,2419,95,2951,0,,1613,,,,,95
268,1771330156,2026-02-17,1524,2180,17998,,0,0,0,0,0,0,1613,0,,,2419,95,2951,0,,1613,,,,,95
269,1771330285,2026-02-17,1524,2180,17998,,0,0,0,0,0,0,1860,0,,,2419,95,2951,0,,1860,,,,,95
270,1771330330,2026-02-17,1524,2180,20715,,0,0,0,0,0,0,1860,0,,,2419,95,2951,0,,1860,,,,,95
271,1771330637,2026-02-17,1524,2180,20715,,0,0,0,0,0,0,2060,0,,,2419,95,2951,0,,2060,,,,,95
272,1771330698,2026-02-17,1524,2180,22915,,0,0,0,0,0,0,2060,0,,,2419,95,2951,0,,2060,,,,,95
273,1771330778,2026-02-17,1524,2180,22915,,0,0,0,0,0,0,2258,0,,,2419,95,2951,0,,2258,,,,,95
274,1771330833,2026-02-17,1524,2180,25093,,0,0,0,0,0,0,2258,0,,,2419,95,2951,0,,2258,,,,,95
275,1771330943,2026-02-17,1524,2180,25093,,0,0,0,0,0,0,2414,0,,,2419,95,2951,0,,2414,,,,,95
276,1771331000,2026-02-17,1524,2180,26809,,0,0,0,0,0,0,2414,0,,,2419,95,2951,0,,2414,,,,,95
277,1771331069,2026-02-17,1524,2180,26809,,0,0,0,0,0,0,2564,0,,,2419,95,2951,0,,2564,,,,,95
278,1771331138,2026-02-17,1524,2180,28459,,0,0,0,0,0,0,2564,0,,,2419,95,2951,0,,2564,,,,,95
279,1771331218,2026-02-17,1524,2180,28459,,0,0,0,0,0,0,2684,0,,,2419,95,2951,0,,2684,,,,,95
280,1771331276,2026-02-17,1524,2180,29779,,0,0,0,0,0,0,2684,0,,,2419,95,2951,0,,2684,,,,,95
281,1771331369,2026-02-17,1689,2180,29779,,0,0,0,0,0,0,2684,0,,,2584,95,2951,0,,2684,,,,,95
282,1771331421,2026-02-17,1689,2180,29779,,0,0,0,0,0,0,2684,0,,,2584,95,2951,0,,2684,,,,,95
283,1771331576,2026-02-17,1689,2180,29779,,0,0,0,0,0,0,2813,0,,,2584,95,2951,0,,2813,,,,,95
284,1771331685,2026-02-17,1689,2180,31198,,0,0,0,0,0,0,2813,0,,,2584,95,2951,0,,2813,,,,,95
285,1771331767,2026-02-17,1689,2180,31198,,0,0,0,0,0,0,2913,0,,,2584,95,2951,0,,2913,,,,,95
286,1771331828,2026-02-17,1689,2180,32298,,0,0,0,0,0,0,2913,0,,,2584,95,2951,0,,2913,,,,,95
287,1771331909,2026-02-17,1689,2180,32298,,0,0,0,0,0,0,3013,0,,,2584,95,2951,0,,3013,,,,,95
288,1771331972,2026-02-17,1689,2180,33398,,0,0,0,0,0,0,3013,0,,,2584,95,2951,0,,3013,,,,,95
289,1771332063,2026-02-17,1689,2180,33398,,0,0,0,0,0,0,3093,0,,,2584,95,2951,0,,3093,,,,,95
290,1771332080,2026-02-17,1689,2180,33398,,0,0,0,0,0,0,3093,0,,,2584,95,2951,0,,3093,,,,,95
291,1771332137,2026-02-17,1689,2180,34278,,0,0,0,0,0,0,3093,0,,,2584,95,2951,0,,3093,,,,,95
292,1771332246,2026-02-17,1689,2180,34278,,0,0,0,0,0,0,3093,0,,,2584,95,2951,0,,3093,,,,,95
293,1771332380,2026-02-17,1689,2180,34278,,0,0,0,0,0,0,3193,0,,,2584,95,2951,0,,3193,,,,,95
294,1771332461,2026-02-17,1689,2180,35378,,0,0,0,0,0,0,3193,0,,,2584,95,2951,0,,3193,,,,,95
295,1771332558,2026-02-17,1689,2180,35378,,0,0,0,0,0,0,3283,0,,,2584,95,2951,0,,3283,,,,,95
296,1771332621,2026-02-17,1689,2180,36368,,0,0,0,0,0,0,3283,0,,,2584,95,2951,0,,3283,,,,,95
297,1771332727,2026-02-17,1689,2180,36368,,0,0,0,0,0,0,3363,0,,,2584,95,2951,0,,3363,,,,,95
298,1771332806,2026-02-17,1689,2180,37248,,0,0,0,0,0,0,3363,0,,,2584,95,2951,0,,3363,,,,,95
299,1771333090,2026-02-17,1689,2180,37248,,0,0,0,0,0,0,3443,0,,,2584,95,2951,0,,3443,,,,,95
300,1771333171,2026-02-17,1689,2180,38128,,0,0,0,0,0,0,3443,0,,,2584,95,2951,0,,3443,,,,,95
301,1771333265,2026-02-17,1689,2180,38128,,0,0,0,0,0,0,3523,0,,,2584,95,2951,0,,3523,,,,,95
302,1771333340,2026-02-17,1689,2180,39008,,0,0,0,0,0,0,3523,0,,,2584,95,2951,0,,3523,,,,,95
303,1771333450,2026-02-17,1689,2180,39008,,0,0,0,0,0,0,3583,0,,,2584,95,2951,0,,3583,,,,,95
304,1771333515,2026-02-17,1689,2180,39668,,0,0,0,0,0,0,3583,0,,,2584,95,2951,0,,3583,,,,,95
305,1771333815,2026-02-17,1689,2180,39668,,0,0,0,0,0,0,3611,0,,,2584,95,2951,0,,3611,,,,,95
306,1771333852,2026-02-17,1689,2180,39976,,0,0,0,0,0,0,3611,0,,,2584,95,2951,0,,3611,,,,,95
307,1771333961,2026-02-17,1689,2180,39976,,0,0,0,0,0,0,3665,0,,,2584,95,2951,0,,3665,,,,,95
308,1771334019,2026-02-17,1689,2180,40570,,0,0,0,0,0,0,3665,0,,,2584,95,2951,0,,3665,,,,,95
309,1771334094,2026-02-17,1689,2180,40570,,0,0,0,0,0,0,3714,0,,,2584,95,2951,0,,3714,,,,,95
310,1771334145,2026-02-17,1689,2180,41109,,0,0,0,0,0,0,3714,0,,,2584,95,2951,0,,3714,,,,,95
311,1771334209,2026-02-17,1689,2180,41109,,0,0,0,0,0,0,3764,0,,,2584,95,2951,0,,3764,,,,,95
312,1771334244,2026-02-17,1689,2180,41659,,0,0,0,0,0,0,3764,0,,,2584,95,2951,0,,3764,,,,,95
313,1771334398,2026-02-17,1689,2180,41659,,0,0,0,0,0,0,3814,0,,,2584,95,2951,0,,3814,,,,,95
314,1771334438,2026-02-17,1689,2180,42209,,0,0,0,0,0,0,3814,0,,,2584,95,2951,0,,3814,,,,,95
315,1771334552,2026-02-17,1689,2180,42209,,0,0,0,0,0,0,3839,0,,,2584,95,2951,0,,3839,,,,,95
316,1771334585,2026-02-17,1689,2180,42484,,0,0,0,0,0,0,3839,0,,,2584,95,2951,0,,3839,,,,,95
317,1771334753,2026-02-17,1689,2180,42484,,0,0,0,0,0,0,3864,0,,,2584,95,2951,0,,3864,,,,,95
318,1771334785,2026-02-17,1689,2180,42759,,0,0,0,0,0,0,3864,0,,,2584,95,2951,0,,3864,,,,,95
319,1771334844,2026-02-17,1689,2180,42759,,0,0,0,0,0,0,3889,0,,,2584,95,2951,0,,3889,,,,,95
320,1771334878,2026-02-17,1689,2180,43034,,0,0,0,0,0,0,3889,0,,,2584,95,2951,0,,3889,,,,,95
321,1771334914,2026-02-17,1739,2180,43034,,0,0,0,0,0,0,3889,0,,,2634,95,2951,0,,3889,,,,,95
322,1771334937,2026-02-17,1739,2180,43034,,0,0,0,0,0,0,3914,0,,,2634,95,2951,0,,3914,,,,,95
323,1771334976,2026-02-17,1739,2180,43309,,0,0,0,0,0,0,3914,0,,,2634,95,2951,0,,3914,,,,,95
324,1771334976,2026-02-17,1739,2180,43309,,0,0,0,0,0,0,3914,0,,,2634,95,2951,0,,3914,,,,,95
325,1771335031,2026-02-17,1739,2180,43309,,0,0,0,0,0,0,3914,0,,,2634,95,2951,0,,3914,,,,,95
326,1771335193,2026-02-17,1739,2180,43309,,0,0,0,0,0,0,3939,0,,,2634,95,2951,0,,3939,,,,,95
327,1771335240,2026-02-17,1739,2180,43584,,0,0,0,0,0,0,3939,0,,,2634,95,2951,0,,3939,,,,,95
328,1771335298,2026-02-17,1739,2180,43584,,0,0,0,0,0,0,3964,0,,,2634,95,2951,0,,3964,,,,,95
329,1771335333,2026-02-17,1739,2180,43859,,0,0,0,0,0,0,3964,0,,,2634,95,2951,0,,3964,,,,,95
330,1771335611,2026-02-17,1739,2180,43859,,0,0,0,0,0,0,3985,0,,,2634,95,2951,0,,3985,,,,,95
331,1771335671,2026-02-17,1739,2180,44090,,0,0,0,0,0,0,3985,0,,,2634,95,2951,0,,3985,,,,,95
332,1771335738,2026-02-17,1739,2180,44090,,0,0,0,0,0,0,4000,0,,,2634,95,2951,0,,,,,,,95
333,1771335779,2026-02-17,1739,2180,44255,,0,0,0,0,0,0,4000,0,,,2634,95,2951,0,,,,,,,95
334,1771335837,2026-02-17,1739,2180,44255,,0,0,0,0,0,0,4015,0,,,2634,95,2951,0,,,,,,,95
335,1771335896,2026-02-17,1739,2180,44420,,0,0,0,0,0,0,4015,0,,,2634,95,2951,0,,,,,,,95
336,1771335956,2026-02-17,1739,2180,44420,,0,0,0,0,0,0,4024,0,,,2634,95,2951,0,,,,,,,95
337,1771335993,2026-02-17,1739,2180,44519,,0,0,0,0,0,0,4024,0,,,2634,95,2951,0,,,,,,,95
338,1771336079,2026-02-17,1739,2180,44519,,0,0,0,0,0,0,4039,0,,,2634,95,2951,0,,,,,,,95
339,1771336173,2026-02-17,1739,2180,44684,,0,0,0,0,0,0,4039,0,,,2634,95,2951,0,,,,,,,95
340,1771336239,2026-02-17,1739,2180,44684,,0,0,0,0,0,0,4055,0,,,2634,95,2951,0,,,,,,,95
341,1771336323,2026-02-17,1739,2180,44860,,0,0,0,0,0,0,4055,0,,,2634,95,2951,0,,,,,,,95
342,1771336471,2026-02-17,1739,2180,44860,,0,0,0,0,0,0,4070,0,,,2634,95,2951,0,,,,,,,95
343,1771336541,2026-02-17,1739,2180,45025,,0,0,0,0,0,0,4070,0,,,2634,95,2951,0,,,,,,,95
344,1771336617,2026-02-17,1739,2180,45025,,0,0,0,0,0,0,4084,0,,,2634,95,2951,0,,,,,,,95
345,1771336694,2026-02-17,1739,2180,45174,,0,0,0,0,0,0,4084,0,,,2634,95,2951,0,,,,,,,95
346,1771336713,2026-02-17,1769,2180,45174,,0,0,0,0,1530,0,4084,0,,,2664,1625,2951,0,,,,,,,95
347,1771336778,2026-02-17,1769,2180,45174,,0,0,0,0,0,0,4084,0,,,2664,1625,2951,0,,,,,,,95
348,1771336867,2026-02-17,1769,2180,47039,,0,0,0,0,0,0,4084,0,,,2634,1625,2951,0,,,,,,,95
349,1771336963,2026-02-17,1769,2180,47160,,0,0,0,0,0,0,4084,0,,,2634,1625,2951,0,,,,,,,95
350,1771337171,2026-02-17,1835,2620,47160,,0,0,0,0,0,0,4084,0,,,2700,1625,,0,,,,,,,95
351,1771337458,2026-02-18,1835,2620,47160,,0,0,0,0,0,0,4084,0,,,2700,1625,,0,,,,,,,95
352,1771337812,2026-02-17,1835,2620,47160,,0,0,0,0,0,0,6037,0,,,2700,1625,,0,,,,,,,95
353,1771337967,2026-02-17,1835,2620,47160,,0,0,0,0,0,0,6543,0,,,2634,1625,2951,0,,,,,,,95
354,1771337984,2026-02-18,1835,2620,47160,,0,0,0,0,0,0,6543,0,,,2634,1625,2951,0,,,,,,,95
355,1771338255,2026-02-18,1835,2620,47160,,0,0,0,0,0,0,6543,0,,,2634,1625,2951,0,,,,,,,95
356,1771338398,2026-02-17,1835,2620,47160,,0,0,0,0,0,0,6626,0,,,2634,1625,2901,0,,,,,,,95
357,1771338609,2026-02-17,1835,2620,47160,,0,0,0,0,0,0,6950,0,,,2634,1625,2577,0,,,,,,,95
358,1771338901,2026-02-17,1835,2620,47160,,0,0,0,0,0,0,7043,0,,,2634,1625,2577,0,,,,,,,95
359,1771339333,2026-02-17,1835,2620,47160,,0,0,0,0,0,0,47407,0,,,2634,1625,2577,0,,,,0,,,95
360,1771339589,2026-02-17,1835,2620,47160,,0,0,0,0,0,0,47407,0,,,2634,1625,2577,0,,,,0,,,95
361,1771339794,2026-02-17,1835,2620,47160,,0,0,0,0,0,0,47407,0,,,2634,1625,2577,0,,,,0,,,95
362,1771339888,2026-02-17,1835,2620,47160,,0,0,0,0,0,0,49497,0,,,2634,1625,2577,0,,,,0,,0,95
363,1771340437,2026-02-17,1835,2620,47160,,0,0,0,0,0,0,49497,0,,,2634,1625,2577,0,,,,0,,0,95
364,1771340794,2026-02-17,1835,2620,47160,,0,0,0,0,0,0,49497,0,,,2634,1625,2577,0,,,,0,,0,95
365,1771340951,2026-02-18,1835,2620,47160,,0,0,0,0,0,0,49497,0,,,2634,1625,2577,0,,,,0,,0,95
366,1771340990,2026-02-17,1835,2620,47233,,0,0,0,0,0,0,49497,0,,,2634,1625,2577,0,,,,0,,0,95
367,1771341185,2026-02-18,1835,2620,47233,,0,0,0,0,0,0,49497,0,,,2634,1625,2577,0,,,,0,,0,95
368,1771341541,2026-02-17,1835,2620,47233,,0,0,0,0,0,0,49497,0,,,2634,1625,2577,0,,,,0,,0,95
369,1771341547,2026-02-17,1835,2620,47233,,0,0,0,0,0,0,49497,0,,,2634,1625,2577,0,,,,0,,0,95
370,1771341576,2026-02-18,1835,2620,47233,,0,0,0,0,0,17,49497,0,,,2634,1625,2560,17,,,,0,,0,95
371,1771342353,2026-02-17,1835,2620,47266,,0,0,0,0,0,17,49552,0,,,2634,1625,2560,17,,,,0,,55,95
372,1771342404,2026-02-18,1835,2620,47266,,0,0,0,0,0,17,49552,0,,,2634,1625,2560,17,,,,0,,55,95
373,1771342535,2026-02-18,1835,2620,47266,,0,0,0,0,0,17,49552,0,,,2634,1625,2560,17,,,,0,,55,95
374,1771342928,2026-02-17,1835,2620,47266,,0,0,0,0,0,17,49552,0,,,2634,1625,2560,17,,,,0,,55,95
375,1771343328,2026-02-17,1835,2620,47266,,0,0,0,0,0,17,49552,0,,,2634,1625,2560,17,,,,0,,55,95
376,1771343478,2026-02-18,2000,2862,47266,,0,0,0,0,0,17,49552,0,,,2634,1625,2802,17,,,,0,,55,95
377,1771344169,2026-02-18,2000,2917,47266,,0,0,0,0,0,17,49552,0,,,2634,1625,2857,17,,,,0,,55,95
378,1771344484,2026-02-17,2000,2917,47266,,0,0,0,0,0,17,49695,0,,,2634,1625,2714,17,,,,0,,198,95
379,1771344520,2026-02-18,2000,2917,47266,,0,0,0,0,0,34,49695,0,,,2634,1625,2697,34,,,,0,,198,95
380,1771345040,2026-02-18,2000,2917,47266,,0,0,0,0,0,34,49695,0,,,2634,1625,2697,34,,,,0,,198,95
381,1771345188,2026-02-18,2000,2917,47266,,0,0,0,0,0,34,49695,0,,,2634,1625,2697,34,,,,0,,198,95
382,1771345299,2026-02-17,2000,2917,47266,,0,0,0,0,0,34,49695,0,,,2634,1625,2697,34,,,,0,,198,95
383,1771345509,2026-02-18,2000,2917,47266,,0,0,0,0,0,67,49695,0,,,2634,1625,2664,67,,,,0,,198,95
384,1771345622,2026-02-18,2000,2917,47266,,0,0,0,0,0,67,49695,0,,,2634,1625,2664,67,,,,0,,198,95
385,1771345838,2026-02-17,2000,2917,47266,,0,0,0,0,0,67,49695,0,,,2634,1625,2664,67,,,,0,,198,95
386,1771345942,2026-02-17,2000,2917,47266,,0,0,0,0,0,67,49695,0,,,2634,1625,2664,67,,,,0,,198,95
387,1771346060,2026-02-17,2055,2917,47266,,0,0,0,0,0,67,49695,0,,,2689,1625,2664,67,,,,0,,198,95
388,1771346107,2026-02-18,2055,2917,47266,,0,0,0,0,0,67,49695,0,,,2689,1625,2664,67,,,,0,,198,95
389,1771346244,2026-02-17,2055,2917,47266,,0,0,0,0,0,67,49695,0,,,2689,1625,2664,67,,,,0,,198,95
390,1771346255,2026-02-17,2055,2917,47266,,0,0,0,0,0,67,49695,0,,,2689,1625,2664,67,,,,0,,198,95
391,1771346412,2026-02-17,2055,2917,47266,,0,0,0,0,0,67,49695,0,,,2689,1625,2664,67,,,,0,,198,95
392,1771346672,2026-02-17,2055,2917,47266,,0,0,0,0,0,67,49695,0,,,2689,1625,2664,67,,,,0,,198,95
393,1771346882,2026-02-17,2055,2917,47266,,0,0,0,0,0,67,49695,0,,,2689,1625,2664,67,,,,0,,198,95
394,1771347283,2026-02-17,2143,2917,47266,,0,0,0,0,0,67,49695,0,,,2777,1625,2664,67,,,,0,,198,95
395,1771347287,2026-02-17,2143,2917,47266,,0,0,0,0,0,67,49695,0,,,2777,1625,2664,67,,,,0,,198,95
396,1771347548,2026-02-17,2143,2917,47266,,0,0,0,0,0,67,49695,0,,,2777,1625,2664,67,,,,0,,198,95
397,1771347652,2026-02-17,2143,2917,47266,,0,0,0,0,0,67,49695,0,,,2777,1625,2664,67,,,,0,,198,95
398,1771347731,2026-02-17,2143,2917,47266,,0,0,0,0,0,67,49695,0,,,2777,1625,2664,67,,,,0,,198,95
399,1771347876,2026-02-17,2143,2917,47266,,0,0,0,0,0,67,49695,0,,,2777,1625,2664,67,,,,0,,198,95
400,1771347938,2026-02-17,2143,2917,47266,,0,0,0,0,0,67,49695,0,,,2777,1625,2664,67,,,,0,,198,95
401,1771347953,2026-02-18,2143,2917,47266,,0,0,0,0,0,89,49695,0,,,2777,1625,2664,89,,,,0,,198,95
402,1771348027,2026-02-18,2143,2917,47266,,0,0,0,0,0,89,49695,0,,,2777,1625,2664,89,,,,0,,198,95
403,1771348216,2026-02-18,2143,2917,47266,,0,1,9,0,0,89,49695,0,,,2777,1625,2664,89,,,,0,,198,95
404,1771348273,2026-02-18,2143,2917,47266,,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
405,1771349241,2026-02-18,2143,2917,47266,,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
406,1771349354,2026-02-18,2143,2917,47266,,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
407,1771349435,2026-02-18,2143,2917,47266,,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
408,1771349504,2026-02-18,2143,2917,47266,,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
409,1771349586,2026-02-18,2143,2917,47266,,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
410,1771350172,2026-02-17,2143,2917,47266,,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
411,1771350279,2026-02-18,2143,3082,47266,0,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
412,1771350595,2026-02-17,2143,3082,47266,0,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
413,1771350885,2026-02-17,2143,3082,47266,0,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
414,1771351352,2026-02-17,2143,3082,47266,0,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
415,1771351422,2026-02-17,2143,3082,47266,0,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
416,1771351704,2026-02-17,2143,3082,47266,0,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
417,1771352183,2026-02-17,2143,3082,47266,0,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
418,1771354678,2026-02-17,2143,3082,47266,0,0,1,9,0,0,89,49695,0,0,0,3000,1625,3000,89,1000,,1000,0,0,198,95
419,1771354697,2026-02-18,2143,3082,47266,0,0,6,9,0,0,128,49695,0,0,0,3000,1625,3000,128,1000,,1000,0,0,198,95
420,1771354771,2026-02-18,2143,3082,47266,0,0,9,9,0,0,131,49695,0,0,0,3000,1625,3000,131,1000,,1000,0,0,198,95
421,1771355082,2026-02-17,2143,3082,47266,0,0,9,9,0,0,131,49695,0,0,0,3000,1625,3000,131,1000,,1000,0,0,198,95
422,1771355218,2026-02-18,2143,3082,47266,0,0,9,9,0,0,131,49695,0,0,0,3000,1625,3000,131,1000,,1000,0,0,198,95
423,1771355289,2026-02-18,2143,3082,47266,0,0,9,9,0,0,131,49695,0,0,0,3000,1625,3000,131,1000,,1000,0,0,198,95
424,1771355363,2026-02-18,2143,3082,47266,0,0,9,9,0,0,131,49695,0,0,0,3000,1625,3000,131,1000,,1000,0,0,198,95
425,1771355603,2026-02-17,2143,3082,47266,0,0,9,9,0,0,131,49695,0,0,0,3000,1625,3000,131,1000,,1000,0,0,198,95
426,1771355639,2026-02-18,2143,3082,47266,0,0,9,9,0,0,131,49695,0,0,0,3000,1625,3000,131,1000,,1000,0,0,198,95
427,1771355679,2026-02-17,2275,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3132,1625,3000,131,1000,,1000,0,0,198,95
428,1771355703,2026-02-18,2275,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3132,1625,3000,131,1000,,1000,0,0,198,95
429,1771355770,2026-02-18,2275,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3132,1625,3000,131,1000,,1000,0,0,198,95
430,1771355824,2026-02-18,2275,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3132,1625,3000,131,1000,,1000,0,0,198,95
431,1771355892,2026-02-18,2275,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3132,1625,3000,131,1000,,1000,0,0,198,95
432,1771355989,2026-02-18,2275,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3132,1625,3000,131,1000,,1000,0,0,198,95
433,1771356068,2026-02-17,2275,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3132,1625,3000,131,1000,,1000,0,0,198,95
434,1771356097,2026-02-17,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
435,1771356103,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
436,1771356180,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
437,1771356240,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
438,1771356718,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
439,1771356729,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
440,1771356738,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
441,1771356749,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
442,1771356760,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
443,1771356770,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
444,1771356781,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
445,1771356792,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
446,1771356816,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
447,1771356826,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
448,1771356837,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
449,1771356847,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
450,1771356858,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
451,1771356868,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
452,1771356878,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
453,1771356888,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
454,1771356898,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
455,1771356909,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
456,1771356935,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
457,1771356945,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
458,1771356955,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
459,1771357038,2026-02-17,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
460,1771357066,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
461,1771357095,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
462,1771357105,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
463,1771357115,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
464,1771357126,2026-02-18,2308,3082,47266,0,1,9,9,0,0,131,49695,0,0,0,3165,1625,3000,131,1000,,1000,0,0,198,95
465,1771357130,2026-02-17,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
466,1771357137,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
467,1771357147,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
468,1771357157,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
469,1771357168,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
470,1771357178,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
471,1771357188,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
472,1771357198,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
473,1771357209,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
474,1771357239,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
475,1771357249,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
476,1771357259,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
477,1771357270,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
478,1771357281,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
479,1771357291,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
480,1771357302,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
481,1771357314,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
482,1771357325,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
483,1771357336,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
484,1771357347,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
485,1771357358,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
486,1771357369,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
487,1771357381,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
488,1771357392,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
489,1771357402,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
490,1771357412,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
491,1771357423,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
492,1771357434,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
493,1771357446,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
494,1771357459,2026-02-17,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
495,1771357473,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
496,1771357483,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
497,1771357494,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
498,1771357505,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
499,1771357515,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
500,1771357526,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
501,1771357538,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
502,1771357549,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
503,1771357560,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
504,1771357572,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
505,1771357583,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
506,1771357595,2026-02-17,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
507,1771357597,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
508,1771357608,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
509,1771357619,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
510,1771357631,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
511,1771357643,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
512,1771357655,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
513,1771357666,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
514,1771357679,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
515,1771357690,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
516,1771357715,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
517,1771357725,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
518,1771357736,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
519,1771357748,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
520,1771357759,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
521,1771357772,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
522,1771357784,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
523,1771357797,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
524,1771357809,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
525,1771357820,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
526,1771357831,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
527,1771357840,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
528,1771357852,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
529,1771357862,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
530,1771357872,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
531,1771357881,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
532,1771357891,2026-02-18,2308,3082,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3000,131,1061,,1000,0,0,198,95
533,1771358326,2026-02-18,2308,3119,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3037,131,1061,,1000,0,0,198,95
534,1771358595,2026-02-18,2308,3119,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3037,131,1061,,1000,0,0,198,95
535,1771359180,2026-02-18,2308,3119,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3037,131,1061,,1000,0,0,198,95
536,1771359863,2026-02-18,2308,3119,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3037,131,1061,,1000,0,0,198,95
537,1771359978,2026-02-18,2308,3119,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3037,131,1061,,1000,0,0,198,95
538,1771360702,2026-02-18,2308,3119,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3037,131,1061,,1000,0,0,198,95
539,1771360775,2026-02-18,2308,3119,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3037,131,1061,,1000,0,0,198,95
540,1771360831,2026-02-18,2308,3119,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3037,131,1061,,1000,0,0,198,95
541,1771360880,2026-02-18,2308,3119,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3037,131,1061,,1000,0,0,198,95
542,1771361015,2026-02-18,2308,3119,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3037,131,1061,,1000,0,0,198,95
543,1771361056,2026-02-18,2308,3119,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3037,131,1061,,1000,0,0,198,95
544,1771361482,2026-02-18,2308,3119,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3037,131,1061,,1000,0,0,198,95
545,1771361966,2026-02-18,2308,3119,47327,0,1,9,9,0,0,131,49695,0,61,0,3165,1625,3037,131,1061,,1000,0,0,198,95
546,1771361986,2026-02-17,2374,3119,47327,0,1,10,10,0,0,147,49711,0,61,16,3231,1625,3000,147,1000,,1000,0,16,214,95
547,1771362072,2026-02-17,2374,3119,47327,0,1,10,10,0,0,147,49711,0,61,16,3231,1625,3000,147,1000,,1000,0,16,214,95
548,1771362225,2026-02-17,2374,3119,47327,0,1,10,10,0,0,147,49711,0,61,16,3231,1625,3000,147,1000,,1000,0,16,214,95
549,1771362297,2026-02-18,2374,3119,47327,0,1,10,10,0,0,147,49711,0,61,16,3231,1625,3000,147,1000,,1000,0,16,214,95
550,1771362297,2026-02-18,2374,3119,47327,0,1,10,10,0,0,147,49711,0,61,16,3231,1625,3000,147,1000,,1000,0,16,214,95
551,1771362861,2026-02-18,2374,3156,47327,0,1,10,10,0,0,147,49711,0,61,16,3231,1625,3037,147,1000,,1000,0,16,214,95
552,1771362957,2026-02-17,2374,3156,47327,0,1,10,10,0,0,147,49711,0,61,16,3231,1625,3037,147,1000,,1000,0,16,214,95
553,1771363462,2026-02-18,2374,3156,47327,0,1,10,10,0,0,147,49711,0,61,16,3231,1625,3037,147,1000,,1000,0,16,214,95
554,1771364055,2026-02-18,2374,3156,47327,0,1,10,10,0,0,147,49711,0,61,16,3231,1625,3037,147,1000,,1000,0,16,214,95
555,1771364533,2026-02-17,2374,3156,47388,0,1,10,10,0,0,147,49711,0,122,16,3231,1625,3037,147,1061,,1000,0,16,214,95
556,1771364728,2026-02-17,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
557,1771364801,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
558,1771364918,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
559,1771365679,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
560,1771365781,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
561,1771365844,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
562,1771365915,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
563,1771366025,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
564,1771366236,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
565,1771366275,2026-02-17,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
566,1771366381,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
567,1771366510,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
568,1771366977,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
569,1771367046,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
570,1771367109,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
571,1771367247,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
572,1771367264,2026-02-17,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
573,1771367338,2026-02-18,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
574,1771367467,2026-02-17,2374,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3231,1625,3037,147,1061,,1000,71,16,214,95
575,1771367822,2026-02-17,2407,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1000,71,16,214,95
576,1771367960,2026-02-17,2407,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1000,71,16,214,95
577,1771368227,2026-02-17,2407,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1000,71,16,214,95
578,1771368271,2026-02-18,2407,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1000,71,16,214,95
579,1771368722,2026-02-17,2407,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1000,71,16,214,95
580,1771368957,2026-02-18,2407,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1000,71,16,214,95
581,1771369039,2026-02-18,2407,3156,47388,0,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1000,71,16,214,95
582,1771369058,2026-02-17,2407,3156,47388,73,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1073,71,16,214,95
583,1771369123,2026-02-18,2407,3156,47388,73,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1073,71,16,214,95
584,1771369234,2026-02-18,2407,3156,47388,73,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1073,71,16,214,95
585,1771369319,2026-02-17,2407,3156,47388,73,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1073,71,16,214,95
586,1771369389,2026-02-18,2407,3156,47388,73,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1073,71,16,214,95
587,1771369482,2026-02-18,2407,3156,47388,73,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1073,71,16,214,95
588,1771369825,2026-02-18,2407,3156,47388,73,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1073,71,16,214,95
589,1771369918,2026-02-18,2407,3156,47388,73,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1073,71,16,214,95
590,1771370003,2026-02-17,2407,3156,47388,73,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1073,71,16,214,95
591,1771370117,2026-02-18,2407,3156,47388,73,1,10,10,6,0,147,49711,71,122,16,3264,1625,3037,147,1061,,1073,71,16,214,95
592,1771370310,2026-02-17,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
593,1771370516,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
594,1771370608,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
595,1771370672,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
596,1771371484,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
597,1771371605,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
598,1771371668,2026-02-17,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
599,1771371843,2026-02-17,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
600,1771371952,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
601,1771372073,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
602,1771372470,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
603,1771372503,2026-02-17,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
604,1771373277,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
605,1771373504,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
606,1771373600,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
607,1771373617,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
608,1771373729,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
609,1771374180,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
610,1771374385,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
611,1771374954,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
612,1771375143,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
613,1771375188,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
614,1771375468,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
615,1771375774,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
616,1771375880,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
617,1771376016,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
618,1771376647,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
619,1771376772,2026-02-18,2407,3156,47498,73,1,10,10,6,0,147,49711,71,232,16,3264,1625,3037,147,1171,,1073,71,16,214,95
620,1771377047,2026-02-18,2407,3156,47498,73,2,10,10,6,7,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
621,1771377058,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
622,1771377350,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
623,1771377452,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
624,1771377556,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
625,1771377761,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
626,1771377779,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
627,1771377930,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
628,1771378015,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
629,1771378191,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
630,1771378456,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
631,1771378571,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
632,1771378632,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
633,1771378976,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
634,1771379063,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
635,1771379074,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
636,1771379146,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
637,1771379282,2026-02-18,2407,3156,47498,73,2,10,10,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
638,1771379437,2026-02-18,2407,3156,47498,73,2,10,11,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
639,1771379863,2026-02-18,2407,3156,47498,73,2,10,11,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
640,1771380025,2026-02-18,2407,3156,47498,73,2,10,11,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
641,1771380280,2026-02-18,2407,3156,47498,73,2,10,11,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
642,1771380622,2026-02-18,2407,3156,47498,73,2,10,11,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1073,71,16,214,102
643,1771380649,2026-02-18,2407,3156,47498,194,2,10,11,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1194,71,16,214,102
644,1771380998,2026-02-18,2407,3156,47498,194,2,10,11,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1194,71,16,214,102
645,1771381079,2026-02-18,2407,3156,47498,194,2,10,11,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1194,71,16,214,102
646,1771381252,2026-02-18,2407,3156,47498,194,2,10,11,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1194,71,16,214,102
647,1771381458,2026-02-18,2407,3156,47498,194,2,10,11,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1194,71,16,214,102
648,1771381965,2026-02-18,2407,3156,47498,194,2,10,12,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1194,71,16,214,102
649,1771382054,2026-02-18,2407,3156,47498,194,2,10,12,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1194,71,16,214,102
650,1771382384,2026-02-18,2407,3156,47498,194,2,10,12,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1194,71,16,214,102
651,1771382535,2026-02-18,2407,3156,47498,194,2,10,12,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1194,71,16,214,102
652,1771382761,2026-02-18,2407,3156,47498,194,2,10,12,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1194,71,16,214,102
653,1771382769,2026-02-18,2407,3156,47498,194,2,10,12,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1194,71,16,214,102
654,1771383282,2026-02-18,2407,3156,47498,194,2,10,12,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1194,71,16,214,102
655,1771383441,2026-02-18,2407,3156,47498,194,2,10,13,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1194,71,16,214,102
656,1771383528,2026-02-18,2407,3156,47498,194,2,10,13,6,0,147,49711,71,232,16,3264,1632,3037,147,1171,,1194,71,16,214,102
657,1771383708,2026-02-18,2407,3156,47498,194,2,10,13,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
658,1771384292,2026-02-18,2407,3156,47498,194,2,10,13,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
659,1771384381,2026-02-18,2407,3156,47498,194,2,10,13,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
660,1771384586,2026-02-18,2407,3156,47498,194,2,10,13,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
661,1771384929,2026-02-18,2407,3156,47498,194,2,10,13,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
662,1771385087,2026-02-18,2407,3156,47498,194,2,10,13,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
663,1771385277,2026-02-18,2407,3156,47498,194,2,10,13,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
664,1771385459,2026-02-18,2407,3156,47498,194,2,10,13,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
665,1771385802,2026-02-18,2407,3156,47498,194,2,10,13,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
666,1771386429,2026-02-18,2407,3156,47498,194,2,10,13,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
667,1771386804,2026-02-18,2407,3156,47498,194,2,10,13,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
668,1771387202,2026-02-18,2407,3156,47498,194,2,10,13,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
669,1771387351,2026-02-18,2407,3156,47498,194,2,10,13,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
670,1771387489,2026-02-18,2407,3156,47498,194,2,10,13,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
671,1771387693,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
672,1771388074,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
673,1771388225,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
674,1771388561,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
675,1771388676,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
676,1771388752,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
677,1771388860,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
678,1771389153,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
679,1771389216,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
680,1771389295,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
681,1771389360,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
682,1771389594,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
683,1771389696,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
684,1771389806,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
685,1771389878,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
686,1771390425,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
687,1771390644,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
688,1771390760,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
689,1771390943,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
690,1771391013,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
691,1771391073,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
692,1771391509,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
693,1771391536,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
694,1771391860,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
695,1771391911,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
696,1771391995,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
697,1771392066,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
698,1771392080,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
699,1771392200,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
700,1771392328,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
701,1771392428,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
702,1771392498,2026-02-18,2407,3156,47498,194,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1194,93,16,214,102
703,1771392518,2026-02-18,2407,3156,47498,436,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1436,93,16,214,102
704,1771392562,2026-02-18,2407,3156,47498,436,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1436,93,16,214,102
705,1771392635,2026-02-18,2407,3156,47498,436,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1436,93,16,214,102
706,1771392847,2026-02-18,2407,3156,47498,436,2,10,14,7,0,147,49711,93,232,16,3264,1632,3037,147,1171,,1436,93,16,214,102
707,1771392917,2026-02-18,2480,3156,47498,436,2,10,14,7,0,147,49711,93,232,16,3337,1632,3037,147,1171,,1436,93,16,214,102
708,1771392959,2026-02-18,2480,3156,47498,436,3,10,14,7,73,147,49711,93,232,16,3264,1705,3037,147,1171,,1436,93,16,214,175
709,1771393071,2026-02-18,2480,3156,47498,436,3,10,14,7,0,147,49711,93,232,16,3264,1705,3037,147,1171,,1436,93,16,214,175
710,1771393178,2026-02-18,2480,3156,47498,436,3,10,14,7,0,147,49711,93,232,16,3264,1705,3037,147,1171,,1436,93,16,214,175
711,1771393368,2026-02-18,2480,3156,47498,436,3,10,14,7,0,147,49711,93,232,16,3264,1705,3037,147,1171,,1436,93,16,214,175
712,1771393451,2026-02-18,2480,3156,47498,436,3,10,14,7,0,147,49711,93,232,16,3264,1705,3037,147,1171,,1436,93,16,214,175
713,1771393671,2026-02-18,2480,3156,47498,436,3,10,14,7,0,147,49711,93,232,16,3264,1705,3037,147,1171,,1436,93,16,214,175
714,1771393745,2026-02-18,2480,3156,47498,436,3,10,14,7,0,147,49711,93,232,16,3264,1705,3037,147,1171,,1436,93,16,214,175
715,1771393821,2026-02-18,2480,3156,47498,436,3,10,14,7,0,147,49711,93,232,16,3264,1705,3037,147,1171,,1436,93,16,214,175
716,1771393981,2026-02-18,2480,3156,47498,436,3,10,14,10,0,147,49711,116,232,16,3264,1705,3037,147,1171,,1436,116,16,214,175
717,1771394030,2026-02-18,2480,3156,47498,436,3,10,14,10,0,147,49711,116,232,16,3264,1705,3037,147,1171,,1436,116,16,214,175
718,1771394200,2026-02-18,2480,3156,47498,436,3,10,14,10,0,147,49711,116,232,16,3264,1705,3037,147,1171,,1436,116,16,214,175
719,1771394319,2026-02-18,2480,3156,47498,436,3,10,14,10,0,147,49711,116,232,16,3264,1705,3037,147,1171,,1436,116,16,214,175
720,1771394370,2026-02-18,2480,3156,47498,436,3,10,14,10,0,147,49711,116,232,16,3264,1705,3037,147,1171,,1436,116,16,214,175
721,1771394578,2026-02-18,2480,3156,47498,436,3,10,14,10,0,147,49711,116,232,16,3264,1705,3037,147,1171,,1436,116,16,214,175
722,1771394686,2026-02-18,2480,3156,47498,436,3,10,14,10,0,147,49711,116,232,16,3264,1705,3037,147,1171,,1436,116,16,214,175
723,1771394752,2026-02-18,2480,3156,47498,436,3,10,14,10,0,147,49711,116,232,16,3264,1705,3037,147,1171,,1436,116,16,214,175
724,1771394818,2026-02-18,2480,3156,47498,436,3,10,14,10,0,147,49711,116,232,16,3264,1705,3037,147,1171,,1436,116,16,214,175
725,1771394875,2026-02-18,2480,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3264,1705,3037,147,1165,,1436,116,22,220,175
726,1771394876,2026-02-18,2480,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3264,1705,3037,147,1171,,1436,116,22,220,175
727,1771394890,2026-02-18,2480,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3264,1705,3037,147,1171,,1436,116,22,220,175
728,1771395106,2026-02-18,2480,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3264,1705,3037,147,1171,,1436,116,22,220,175
729,1771395107,2026-02-18,2553,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3337,1705,3037,147,1171,,1436,116,22,220,175
730,1771395187,2026-02-18,2553,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3337,1705,3037,147,1171,,1436,116,22,220,175
731,1771395388,2026-02-18,2553,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3337,1705,3037,147,1171,,1436,116,22,220,175
732,1771395388,2026-02-18,2553,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3337,1705,3037,147,1171,,1436,116,22,220,175
733,1771395406,2026-02-18,2553,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3337,1705,3037,147,1171,,1436,116,22,220,175
734,1771395469,2026-02-18,2553,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3337,1705,3037,147,1171,,1436,116,22,220,175
735,1771395519,2026-02-18,2553,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3337,1705,3037,147,1171,,1436,116,22,220,175
736,1771395568,2026-02-18,2553,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3337,1705,3037,147,1171,,1436,116,22,220,175
737,1771395620,2026-02-18,2553,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3337,1705,3037,147,1171,,1436,116,22,220,175
738,1771395681,2026-02-18,2553,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3337,1705,3037,147,1171,,1436,116,22,220,175
739,1771395872,2026-02-18,2553,3156,47498,436,3,10,15,10,0,147,49717,116,232,22,3337,1705,3037,147,1171,,1436,116,22,220,175
740,1771395888,2026-02-18,2553,3156,47498,436,3,11,15,10,0,156,49717,116,232,22,3337,1705,3028,156,1171,,1436,116,22,220,175
741,1771395993,2026-02-18,2553,3156,47498,436,3,11,15,10,0,156,49717,116,232,22,3337,1705,3028,156,1171,,1436,116,22,220,175
742,1771396046,2026-02-18,2553,3156,47498,436,3,11,15,10,0,156,49717,116,232,22,3337,1705,3028,156,1171,,1436,116,22,220,175
743,1771396298,2026-02-18,2553,3156,47498,436,3,11,15,10,0,156,49717,116,232,22,3337,1705,3028,156,1171,,1436,116,22,220,175
744,1771396349,2026-02-18,2553,3156,47498,436,3,11,15,10,0,156,49717,116,232,22,3337,1705,3028,156,1171,,1436,116,22,220,175
745,1771396390,2026-02-18,2553,3156,47498,436,3,11,15,10,0,156,49717,116,232,22,3337,1705,3028,156,1171,,1436,116,22,220,175
746,1771396399,2026-02-18,2553,3156,47498,436,3,11,15,10,0,156,49717,116,232,22,3337,1705,3028,156,1171,,1436,116,22,220,175
747,1771396469,2026-02-18,2553,3156,47498,436,3,11,15,10,0,156,49717,116,232,22,3337,1705,3028,156,1171,,1436,116,22,220,175
748,1771396509,2026-02-18,2553,3156,47498,436,3,11,15,10,0,156,49717,116,232,22,3337,1705,3028,156,1171,,1436,116,22,220,175
749,1771396623,2026-02-18,2553,3156,47498,436,3,11,15,10,0,156,49717,116,232,22,3337,1705,3028,156,1171,,1436,116,22,220,175
750,1771396685,2026-02-18,2553,3156,47498,436,3,11,15,10,0,156,49717,116,232,22,3337,1705,3028,156,1171,,1436,116,22,220,175
751,1771396766,2026-02-18,2553,3156,47498,436,3,11,15,10,0,156,49717,116,232,22,3337,1705,3028,156,1171,,1436,116,22,220,175
752,1771396863,2026-02-18,2553,3156,47498,436,3,11,15,10,0,156,49717,116,232,22,3337,1705,3028,156,1171,,1436,116,22,220,175
753,1771396937,2026-02-18,2553,3156,47498,436,3,12,15,10,0,163,49717,116,232,22,3337,1705,3021,163,1171,,1436,116,22,220,175
754,1771397007,2026-02-18,2553,3156,47498,436,3,12,15,10,0,163,49717,116,232,22,3337,1705,3021,163,1171,,1436,116,22,220,175
755,1771397561,2026-02-18,2553,3156,47498,436,3,12,15,10,0,163,49717,116,232,22,3337,1705,3021,163,1171,,1436,116,22,220,175
756,1771397994,2026-02-18,2553,3156,47498,436,3,12,15,10,0,163,49717,116,232,22,3337,1705,3021,163,1171,,1436,116,22,220,175
757,1771398031,2026-02-18,2553,3156,47498,436,3,12,15,10,0,163,49717,116,232,22,3337,1705,3021,163,1171,,1436,116,22,220,175
758,1771398187,2026-02-18,2553,3156,47498,436,3,12,15,10,0,163,49717,116,232,22,3337,1705,3021,163,1171,,1436,116,22,220,175
759,1771398332,2026-02-18,2553,3156,47498,436,3,12,15,10,0,163,49717,116,232,22,3337,1705,3021,163,1171,,1436,116,22,220,175
760,1771398377,2026-02-18,2553,3156,47498,436,3,12,15,10,0,163,49717,116,232,22,3337,1705,3021,163,1171,,1436,116,22,220,175
761,1771398774,2026-02-18,2553,3156,47498,436,3,12,15,10,0,163,49717,116,232,22,3337,1705,3021,163,1171,,1436,116,22,220,175
762,1771398800,2026-02-18,2553,3156,47498,436,3,12,15,10,0,163,49717,116,232,22,3337,1705,3021,163,1171,,1436,116,22,220,175
763,1771398865,2026-02-18,2553,3156,47498,436,3,12,15,10,0,163,49717,116,232,22,3337,1705,3021,163,1171,,1436,116,22,220,175
764,1771398971,2026-02-18,2553,3156,47498,436,3,12,15,10,0,163,49717,116,232,22,3337,1705,3021,163,1171,,1436,116,22,220,175
765,1771399121,2026-02-18,2553,3156,47498,436,3,12,15,10,0,163,49717,116,232,22,3337,1705,3021,163,1171,,1436,116,22,220,175
766,1771399172,2026-02-18,2553,3156,47498,436,3,12,15,10,0,163,49717,116,232,22,3337,1705,3021,163,1171,,1436,116,22,220,175
767,1771399235,2026-02-18,2553,3156,47498,436,3,12,15,11,0,163,49717,133,232,22,3337,1705,3021,163,1171,,1419,133,22,220,175
768,1771399260,2026-02-18,2553,3156,47498,436,3,12,15,11,0,163,49717,133,232,22,3337,1705,3021,163,1171,,1419,133,22,220,175
769,1771399327,2026-02-18,2553,3156,47498,436,3,12,15,11,0,163,49717,133,232,22,3337,1705,3021,163,1171,,1419,133,22,220,175
770,1771399385,2026-02-18,2553,3156,47498,436,3,12,16,11,0,163,49728,133,232,33,3337,1705,3021,163,1160,,1419,133,33,231,175
771,1771399399,2026-02-18,2553,3156,47498,436,3,12,16,11,0,163,49728,133,232,33,3337,1705,3021,163,1160,,1419,133,33,231,175
772,1771399443,2026-02-18,2553,3156,47498,436,3,12,16,11,0,163,49728,133,232,33,3337,1705,3021,163,1160,,1419,133,33,231,175
773,1771399468,2026-02-18,2553,3156,47498,436,4,12,16,11,17,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
774,1771399470,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
775,1771399525,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
776,1771399552,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
777,1771399632,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
778,1771399753,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
779,1771399923,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
780,1771399925,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
781,1771400021,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
782,1771400215,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
783,1771400293,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
784,1771400594,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
785,1771400607,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
786,1771401025,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
787,1771401143,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
788,1771401203,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
789,1771401278,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
790,1771401290,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
791,1771401460,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
792,1771402326,2026-02-18,2553,3156,47498,436,4,12,16,11,0,163,49728,133,232,33,3320,1722,3021,163,1160,,1419,133,33,231,192
793,1771402779,2026-02-18,2553,3156,47498,436,6,12,16,11,15,163,49728,133,232,33,3305,1737,3021,163,1160,,1419,133,33,231,207
794,1771403446,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
795,1771403874,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
796,1771403980,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
797,1771404334,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
798,1771404668,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
799,1771404750,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
800,1771404817,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
801,1771404986,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
802,1771405028,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
803,1771405142,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
804,1771405180,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
805,1771405250,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
806,1771405396,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
807,1771405634,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
808,1771405776,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
809,1771405859,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
810,1771406212,2026-02-18,2553,3156,47586,436,6,12,16,11,0,163,49728,133,320,33,3305,1737,3021,163,1248,,1419,133,33,231,207
811,1771406296,2026-02-18,2553,3156,47586,436,6,12,17,11,0,163,49733,133,320,38,3305,1737,3021,163,1243,,1419,133,38,236,207
812,1771406399,2026-02-18,2553,3156,47586,436,6,12,17,11,0,163,49733,133,320,38,3305,1737,3021,163,1243,,1419,133,38,236,207
813,1771406437,2026-02-18,2553,3156,47586,436,6,12,17,11,0,163,49733,133,320,38,3305,1737,3021,163,1243,,1419,133,38,236,207
814,1771406607,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
815,1771406761,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
816,1771407233,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
817,1771407298,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
818,1771407354,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
819,1771407704,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
820,1771407950,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
821,1771408026,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
822,1771408094,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
823,1771408163,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
824,1771408319,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
825,1771408398,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
826,1771408478,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
827,1771408582,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
828,1771408648,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
829,1771408707,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
830,1771408764,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
831,1771408818,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
832,1771408917,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
833,1771409473,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
834,1771409707,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
835,1771409755,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
836,1771409948,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
837,1771410019,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
838,1771410092,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
839,1771410169,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
840,1771410260,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
841,1771410344,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
842,1771410526,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
843,1771410982,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
844,1771411101,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
845,1771411208,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
846,1771411420,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
847,1771411515,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
848,1771411604,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
849,1771411654,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
850,1771411725,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
851,1771411816,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
852,1771412012,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
853,1771412127,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
854,1771412239,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
855,1771412305,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
856,1771412365,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
857,1771412555,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
858,1771412686,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
859,1771412761,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
860,1771412877,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
861,1771412911,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
862,1771413255,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
863,1771414861,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
864,1771416365,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
865,1771416770,2026-02-18,2553,3156,47586,436,6,12,18,11,0,163,49742,133,320,47,3305,1737,3021,163,1234,,1419,133,47,245,207
866,1771418161,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
867,1771418481,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
868,1771419151,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
869,1771419301,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
870,1771419367,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
871,1771419485,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
872,1771419547,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
873,1771420451,2026-02-19,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
874,1771421172,2026-02-19,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
875,1771421351,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
876,1771421432,2026-02-19,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
877,1771421738,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
878,1771421829,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
879,1771421974,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
880,1771422278,2026-02-19,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
881,1771422425,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
882,1771422549,2026-02-19,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
883,1771422739,2026-02-19,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
884,1771422938,2026-02-19,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
885,1771422988,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
886,1771423095,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
887,1771423187,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
888,1771423230,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
889,1771423304,2026-02-19,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
890,1771423888,2026-02-19,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
891,1771423908,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
892,1771424350,2026-02-19,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
893,1771424680,2026-02-19,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
894,1771424767,2026-02-18,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
895,1771425061,2026-02-19,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
896,1771425197,2026-02-19,2553,3156,47586,436,6,12,19,11,0,163,49744,133,320,49,3305,1737,3021,163,1232,,1419,133,49,247,207
897,1771425811,2026-02-18,2553,3156,47599,436,6,12,19,11,0,163,49744,133,333,49,3305,1737,3021,163,1245,,1419,133,49,247,207
898,1771426040,2026-02-19,2553,3156,47599,436,6,12,19,11,0,163,49744,133,333,49,3305,1737,3021,163,1245,,1419,133,49,247,207
899,1771426284,2026-02-19,2553,3156,47599,436,6,12,19,11,0,163,49744,133,333,49,3305,1737,3021,163,1245,,1419,133,49,247,207
900,1771426431,2026-02-19,2553,3156,47599,436,6,12,19,11,0,163,49744,133,333,49,3305,1737,3021,163,1245,,1419,133,49,247,207
901,1771426885,2026-02-19,2553,3156,47599,436,6,12,19,11,0,163,49744,133,333,49,3305,1737,3021,163,1245,,1419,133,49,247,207
902,1771428057,2026-02-19,2553,3156,47599,436,6,12,19,11,0,163,49744,133,333,49,3305,1737,3021,163,1245,,1419,133,49,247,207
903,1771428307,2026-02-18,2553,3156,47599,436,6,12,19,11,0,163,49744,133,333,49,3305,1737,3021,163,1245,,1419,133,49,247,207
904,1771428408,2026-02-18,2553,3156,47599,436,6,12,19,11,0,163,49744,133,333,49,3305,1737,3021,163,1245,,1419,133,49,247,207
905,1771430712,2026-02-18,2553,3156,47599,436,6,12,20,11,0,163,49777,133,333,82,3305,1737,3021,163,1212,,1419,133,82,280,207
906,1771431153,2026-02-18,2553,3156,47599,436,6,12,20,11,0,163,49777,133,333,82,3305,1737,3021,163,1212,,1419,133,82,280,207
907,1771431265,2026-02-18,2553,3156,47599,436,6,12,20,11,0,163,49777,133,333,82,3305,1737,3021,163,1212,,1419,133,82,280,207
908,1771431782,2026-02-18,2553,3156,47599,436,6,12,20,11,0,163,49777,133,333,82,3305,1737,3021,163,1212,,1419,133,82,280,207
909,1771431805,2026-02-19,2553,3156,47599,436,6,12,20,11,0,163,49777,133,333,82,3305,1737,3021,163,1212,,1419,133,82,280,207
910,1771431820,2026-02-18,2553,3156,47599,436,6,12,20,11,0,163,49777,133,333,82,3305,1737,3021,163,1212,,1419,133,82,280,207
911,1771432143,2026-02-18,2553,3156,47599,436,6,12,20,11,0,163,49777,133,333,82,3305,1737,3021,163,1212,,1419,133,82,280,207
912,1771432247,2026-02-18,2553,3156,47599,436,6,12,20,11,0,163,49777,133,333,82,3305,1737,3021,163,1212,,1419,133,82,280,207
913,1771432300,2026-02-18,2553,3156,47599,436,6,12,20,11,0,163,49777,133,333,82,3305,1737,3021,163,1212,,1419,133,82,280,207
914,1771432982,2026-02-18,2553,3156,47599,436,6,12,20,11,0,163,49777,133,333,82,3305,1737,3021,163,1212,,1419,133,82,280,207
915,1771433212,2026-02-19,2553,3156,47599,436,6,12,20,11,0,163,49777,133,333,82,3305,1737,3021,163,1212,,1419,133,82,280,207
916,1771433592,2026-02-19,2553,3156,47599,436,6,12,20,11,0,163,49777,133,333,82,3305,1737,3021,163,1212,,1419,133,82,280,207
917,1771433927,2026-02-18,2553,3156,47599,436,6,12,20,11,0,163,49777,133,333,82,3305,1737,3021,163,1212,,1419,133,82,280,207
918,1771434828,2026-02-18,2553,3156,47599,436,6,12,21,11,0,163,49784,133,333,89,3305,1737,3021,163,1205,,1419,133,89,287,207
919,1771435730,2026-02-19,2553,3156,47599,436,6,12,21,11,0,163,49784,133,333,89,3305,1737,3021,163,1205,,1419,133,89,287,207
920,1771435910,2026-02-19,2553,3156,47599,436,6,12,21,11,0,163,49784,133,333,89,3305,1737,3021,163,1205,,1419,133,89,287,207
921,1771436636,2026-02-18,2553,3156,47599,436,6,12,21,11,0,163,49784,133,333,89,3305,1737,3021,163,1205,,1419,133,89,287,207
922,1771437204,2026-02-18,2553,3156,47599,436,6,12,21,11,0,163,49784,133,333,89,3305,1737,3021,163,1205,,1419,133,89,287,207
923,1771437271,2026-02-19,2553,3156,47599,436,6,12,21,11,0,163,49784,133,333,89,3305,1737,3021,163,1205,,1419,133,89,287,207
924,1771437481,2026-02-19,2553,3156,47599,436,6,12,21,11,0,163,49784,133,333,89,3305,1737,3021,163,1205,,1419,133,89,287,207
925,1771437872,2026-02-19,2553,3156,47599,436,6,12,21,11,0,163,49784,133,333,89,3305,1737,3021,163,1205,,1419,133,89,287,207
926,1771438116,2026-02-18,2553,3156,47599,436,6,12,21,11,0,163,49784,133,333,89,3305,1737,3021,163,1205,,1419,133,89,287,207
927,1771441614,2026-02-18,2553,3156,47599,436,6,12,21,11,0,163,49784,133,333,89,3305,1737,3021,163,1205,,1419,133,89,287,207
928,1771442052,2026-02-18,2553,3156,47599,436,7,12,21,11,25,163,49784,133,333,89,3280,1762,3021,163,1205,,1419,133,89,287,232
929,1771443759,2026-02-18,2553,3156,47599,436,7,12,21,11,0,163,49784,133,333,89,3280,1762,3021,163,1205,,1419,133,89,287,232
930,1771445446,2026-02-18,2553,3156,47599,436,7,12,21,11,0,163,49784,133,333,89,3280,1762,3021,163,1205,,1419,133,89,287,232
931,1771446162,2026-02-18,2553,3156,47654,436,7,12,21,11,0,163,49784,133,388,89,3280,1762,3021,163,1260,,1419,133,89,287,232
932,1771447355,2026-02-18,2553,3156,47654,436,7,12,21,11,0,163,49784,133,388,89,3280,1762,3021,163,1260,,1419,133,89,287,232
933,1771447605,2026-02-18,2553,3156,47654,436,7,12,21,11,0,163,49784,133,388,89,3280,1762,3021,163,1260,,1419,133,89,287,232
934,1771448503,2026-02-18,2553,3156,47654,436,7,12,21,11,0,163,49784,133,388,89,3280,1762,3021,163,1260,,1419,133,89,287,232
935,1771448628,2026-02-18,2553,3156,47654,618,7,12,21,11,0,163,49784,133,388,89,3280,1762,3021,163,1260,,1601,133,89,287,232
936,1771448707,2026-02-19,2553,3156,47654,618,7,12,21,11,0,163,49784,133,388,89,3280,1762,3021,163,1260,,1601,133,89,287,232
937,1771449270,2026-02-18,2553,3156,47654,618,7,12,21,11,0,163,49784,133,388,89,3280,1762,3021,163,1260,,1601,133,89,287,232
938,1771450250,2026-02-18,2553,3156,47654,618,7,12,21,11,0,163,49784,133,388,89,3280,1762,3021,163,1260,,1601,133,89,287,232
939,1771450965,2026-02-18,2553,3156,47654,618,7,12,21,11,0,163,49784,133,388,89,3280,1762,3021,163,1260,,1601,133,89,287,232
940,1771451810,2026-02-18,2553,3156,47654,618,7,12,21,11,0,163,49784,133,388,89,3280,1762,3021,163,1260,,1601,133,89,287,232
941,1771451926,2026-02-18,2553,3156,47654,618,7,12,21,11,0,163,49784,133,388,89,3280,1762,3021,163,1260,,1601,133,89,287,232
942,1771451988,2026-02-19,2553,3156,47654,618,7,13,21,11,0,188,49784,133,388,89,3280,1762,2996,188,1260,,1601,133,89,287,232
943,1771452408,2026-02-18,2553,3156,47654,618,7,13,21,11,0,188,49784,133,388,89,3280,1762,2996,188,1260,,1601,133,89,287,232
944,1771452514,2026-02-18,2553,3156,47654,618,7,13,21,11,0,188,49784,133,388,89,3280,1762,2996,188,1260,,1601,133,89,287,232
945,1771452662,2026-02-18,2553,3156,47654,618,7,13,21,11,0,188,49784,133,388,89,3280,1762,2996,188,1260,,1601,133,89,287,232
946,1771453092,2026-02-18,2553,3156,47654,618,7,13,21,11,0,188,49784,133,388,89,3280,1762,2996,188,1260,,1601,133,89,287,232
947,1771453205,2026-02-18,2553,3156,47654,618,7,13,21,11,0,188,49784,133,388,89,3280,1762,2996,188,1260,,1601,133,89,287,232
948,1771453847,2026-02-18,2553,3156,47654,618,7,13,21,11,0,188,49784,133,388,89,3280,1762,2996,188,1260,,1601,133,89,287,232
949,1771453909,2026-02-19,2553,3156,47654,618,7,14,21,11,0,192,49784,133,388,89,3280,1762,2992,192,1260,,1601,133,89,287,232
950,1771453943,2026-02-18,2553,3156,47654,618,7,14,21,11,0,192,49784,133,388,89,3280,1762,2992,192,1260,,1601,133,89,287,232
951,1771454097,2026-02-18,2553,3156,47654,618,7,14,21,11,0,192,49784,133,388,89,3280,1762,2992,192,1260,,1601,133,89,287,232
952,1771454587,2026-02-19,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
953,1771454763,2026-02-19,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
954,1771455193,2026-02-18,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
955,1771455411,2026-02-19,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
956,1771455590,2026-02-19,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
957,1771455983,2026-02-18,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
958,1771455993,2026-02-19,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
959,1771456144,2026-02-19,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
960,1771456253,2026-02-19,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
961,1771456420,2026-02-19,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
962,1771456459,2026-02-18,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
963,1771456816,2026-02-19,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
964,1771456963,2026-02-19,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
965,1771457516,2026-02-18,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
966,1771457600,2026-02-18,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
967,1771457976,2026-02-19,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
968,1771458122,2026-02-19,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
969,1771458718,2026-02-19,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
970,1771459000,2026-02-18,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
971,1771459249,2026-02-19,2553,3156,47654,618,7,15,21,11,0,196,49784,133,388,89,3280,1762,2988,196,1260,,1601,133,89,287,232
972,1771459305,2026-02-19,2553,3156,47654,618,7,15,21,12,0,196,49784,137,388,89,3280,1762,2988,196,1260,,1597,137,89,287,232
973,1771460050,2026-02-19,2553,3156,47654,618,7,15,21,12,0,196,49784,137,388,89,3280,1762,2988,196,1260,,1597,137,89,287,232
974,1771460698,2026-02-19,2553,3211,47654,618,7,15,21,12,0,196,49784,137,388,89,3280,1762,2988,196,1260,,1597,137,89,287,232
975,1771461357,2026-02-19,2553,3211,47654,618,7,15,21,12,0,196,49784,137,388,89,3280,1762,2988,196,1260,,1597,137,89,287,232
976,1771461422,2026-02-19,2553,3211,47654,618,7,15,21,12,0,196,49784,137,388,89,3280,1762,2988,196,1260,,1597,137,89,287,232
977,1771462327,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
978,1771462762,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
979,1771462819,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
980,1771463003,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
981,1771464622,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
982,1771465304,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
983,1771465542,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
984,1771465898,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
985,1771466655,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
986,1771467174,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
987,1771467534,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
988,1771468607,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
989,1771468811,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
990,1771468881,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
991,1771468899,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
992,1771469004,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
993,1771469088,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
994,1771469897,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
995,1771470085,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
996,1771470766,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
997,1771471103,2026-02-19,2553,3211,47654,618,7,15,22,12,0,196,49809,137,388,114,3280,1762,2988,196,1235,,1597,137,114,312,232
998,1771471422,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
999,1771472403,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1000,1771472944,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1001,1771473023,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1002,1771473613,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1003,1771474021,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1004,1771474249,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1005,1771474385,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1006,1771474911,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1007,1771475117,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1008,1771475188,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1009,1771475969,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1010,1771476154,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1011,1771476414,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1012,1771476583,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1013,1771477026,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1014,1771477292,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1015,1771477719,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1016,1771478632,2026-02-19,2553,3211,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,2988,196,1220,,1597,137,129,327,232
1017,1771478738,2026-02-19,2553,3248,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,3025,196,1220,,1597,137,129,327,232
1018,1771478815,2026-02-19,2553,3285,47654,618,7,15,23,12,0,196,49824,137,388,129,3280,1762,3062,196,1220,,1597,137,129,327,232
1019,1771479580,2026-02-19,2553,3285,47654,618,8,15,23,12,11,196,49824,137,388,129,3269,1773,3062,196,1220,,1597,137,129,327,243
1020,1771480071,2026-02-19,2553,3285,47654,655,8,15,23,12,0,196,49824,137,388,129,3269,1773,3062,196,1220,,1634,137,129,327,243
1021,1771480365,2026-02-19,2553,3285,47654,655,8,15,23,12,0,196,49824,137,388,129,3269,1773,3062,196,1220,,1634,137,129,327,243
1022,1771480711,2026-02-19,2553,3285,47654,655,8,15,23,12,0,196,49824,137,388,129,3269,1773,3062,196,1220,,1634,137,129,327,243
1023,1771480899,2026-02-19,2553,3285,47654,655,8,15,23,19,0,196,49824,220,388,129,3269,1773,3062,196,1220,,1551,220,129,327,243
1024,1771481208,2026-02-19,2553,3285,47654,655,8,15,23,19,0,196,49824,220,388,129,3269,1773,3062,196,1220,,1551,220,129,327,243
1025,1771481861,2026-02-19,2553,3285,47654,655,8,15,23,19,0,196,49824,220,388,129,3269,1773,3062,196,1220,,1551,220,129,327,243
1026,1771483408,2026-02-19,2553,3285,47654,655,8,15,23,19,0,196,49824,220,388,129,3269,1773,3062,196,1220,,1551,220,129,327,243
1027,1771483702,2026-02-19,2553,3285,47654,655,8,15,23,19,0,196,49824,220,388,129,3269,1773,3062,196,1220,,1551,220,129,327,243
1028,1771484146,2026-02-19,2553,3285,47654,655,8,15,23,19,0,196,49824,220,388,129,3269,1773,3062,196,1220,,1551,220,129,327,243
1029,1771484307,2026-02-19,2553,3285,47654,655,10,15,23,19,0,196,49824,220,388,129,3269,1773,3062,196,1220,,1551,220,129,327,243
1030,1771484679,2026-02-19,2553,3285,47654,655,10,15,23,19,0,196,49824,220,388,129,3269,1773,3062,196,1220,,1551,220,129,327,243
1031,1771484948,2026-02-19,2553,3285,47654,655,10,15,23,19,0,196,49824,220,388,129,3269,1773,3062,196,1220,,1551,220,129,327,243
1032,1771485410,2026-02-19,2553,3285,47654,655,10,15,23,19,0,196,49824,220,388,129,3269,1773,3062,196,1220,,1551,220,129,327,243
1033,1771486246,2026-02-19,2553,3285,47654,655,10,15,23,19,0,196,49824,220,388,129,3269,1773,3062,196,1220,,1551,220,129,327,243
1034,1771486333,2026-02-19,2553,3285,47654,655,10,15,23,19,0,196,49824,220,388,129,3269,1773,3062,196,1220,,1551,220,129,327,243
1035,1771486470,2026-02-19,2553,3285,47654,655,10,15,23,19,0,196,49824,220,388,129,3269,1773,3062,196,1220,,1551,220,129,327,243
1036,1771486885,2026-02-19,2553,3285,47654,655,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1551,220,129,327,243
1037,1771487096,2026-02-19,2553,3285,47654,655,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1551,220,129,327,243
1038,1771487218,2026-02-19,2553,3285,47654,655,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1551,220,129,327,243
1039,1771487260,2026-02-19,2553,3285,47654,655,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1551,220,129,327,243
1040,1771487507,2026-02-19,2553,3285,47654,655,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1551,220,129,327,243
1041,1771487521,2026-02-19,2553,3285,47654,655,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1551,220,129,327,243
1042,1771487677,2026-02-19,2553,3285,47654,655,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1551,220,129,327,243
1043,1771487837,2026-02-19,2553,3285,47654,655,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1551,220,129,327,243
1044,1771487923,2026-02-19,2553,3285,47654,655,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1551,220,129,327,243
1045,1771488196,2026-02-19,2553,3285,47654,655,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1551,220,129,327,243
1046,1771488229,2026-02-19,2553,3285,47654,776,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1672,220,129,327,243
1047,1771488359,2026-02-19,2553,3285,47654,776,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1672,220,129,327,243
1048,1771488602,2026-02-19,2553,3285,47654,776,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1672,220,129,327,243
1049,1771488775,2026-02-19,2553,3285,47654,776,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1672,220,129,327,243
1050,1771489269,2026-02-19,2553,3285,47654,776,10,16,23,19,0,215,49824,220,388,129,3269,1773,3043,215,1220,,1672,220,129,327,243


==> mg_growth.csv <==
commit_index,epoch,date,sha,line_count,char_count
1,1771265036,2026-02-17,d1b798606a3bd840e48ea6d48ca4a9b85da06dc1,18330,1236546
2,1771270479,2026-02-17,29d25b1f5ef5dd67d091735521c8d6d42263c635,18822,1250880
3,1771271378,2026-02-17,a20f8ae470f742a4cdfd7e1478da420d5b82137d,18905,1253087
4,1771271463,2026-02-17,212a751ed2726a15edcc54f73e9eb6013f6c2db5,18949,1254343
5,1771271543,2026-02-17,55046dd0fe4becfd02eac4d852aa71e632584ff1,19001,1255456
6,1771271631,2026-02-17,6af4f5bb1354eb0d8534a8b57ce07d77be79bf09,19015,1255819
7,1771272105,2026-02-17,637a22ea03eec4f9963aecec92d4cf17e13edb6e,19081,1258116
8,1771272264,2026-02-17,09c78d95fbd06ad183363fbe9eef19ed2bd30cdc,19226,1263615
9,1771272532,2026-02-17,5a88d492f60adad1fb9496b6c74c01339bce1141,19619,1277418
10,1771273307,2026-02-16,f00cd165e2ed797b67d8593b4d72425bef94a66a,19624,1277612
11,1771273750,2026-02-16,a0f078ef30b2d884a0b81136e66f03d93bc5fa69,19870,1287516
12,1771273889,2026-02-17,8d6739c953a557e8f8061e0de7b3ebe49475467b,20384,1305330
13,1771275569,2026-02-16,baaf4f00546b3781b4133696108db249b7c4a17b,20496,1310403
14,1771276339,2026-02-16,210b815c0f75094822db2c548264afa7e4e85048,20576,1314237
15,1771277859,2026-02-16,0162140519983f44e8fbce785996e4d8097f9aa7,20620,1317090
16,1771278716,2026-02-16,f62206d1e1889b3868128c10628f59e9b849d988,20723,1325489
17,1771279743,2026-02-16,518418af510565f7cd161577a7de2192e458ec7e,21042,1349520
18,1771280470,2026-02-16,2b4c48cdd045b27fc5262d6f04662a68cd99bc62,21043,1349561
19,1771280653,2026-02-16,dc5d43e05630d07d10c56db1ecf8444ef5e629a5,21203,1353360
20,1771280767,2026-02-16,c68f65e732cadc9715a71274c8a66a038fc84fdb,21204,1353402
21,1771281151,2026-02-16,ff2e31320e6fca5ac43642531750e93d1b7d8572,21540,1363573
22,1771281426,2026-02-16,147008e251fef53d1e78c529cce43e1f800024aa,21257,1361226
23,1771281430,2026-02-16,da3fa40c492cb9d5d7a0a8f22653651afee7abf2,21755,1375279
24,1771281771,2026-02-16,7558a1e4d114a265040420471a41f89b99375d61,21756,1375321
25,1771281885,2026-02-17,d8a84a274419f7635ef9c65c7389628fd55d20ba,21841,1378442
26,1771281885,2026-02-17,3e407840b67241ef04c0324a1c3e05a74d32ff44,21935,1380866
27,1771281885,2026-02-17,0f68cf06656ff6f04eb846370deddf9fb5158b84,22010,1382814
28,1771281885,2026-02-17,e8eec440c0429bf1e7d12a7035de5a177abea45b,22074,1384230
29,1771281885,2026-02-17,a55b0b4d2d9a72706945a2bb05ca2b2e101c3274,22123,1385423
30,1771281885,2026-02-17,2fd8dc9dcc88f6adde3e3598342942cfc5d2a67b,22192,1387244
31,1771281885,2026-02-17,6de34983798bc7361f569af147541779b2df22af,22296,1389775
32,1771281885,2026-02-17,1f01764afdb3444420aa81c54fcd5475820ed2b4,22508,1394854
33,1771281885,2026-02-17,fb5fd36c48957d9b8d6de52903085eadab8d0113,22444,1393100
34,1771281885,2026-02-17,e62e5db258a478c26e4c3190cd5cef14cecacb76,22475,1394024
35,1771281885,2026-02-17,cf9175300ae9615620cafae7f1ef8aca74dca419,22497,1394495
36,1771281885,2026-02-17,70b368ffa78427201f54a92eda34f9ddecd540ec,22638,1398946
37,1771281885,2026-02-17,b6d04e4cb74783bcd70737a2a99aad16d8b4c10d,22664,1399775
38,1771281885,2026-02-17,91ee9f33a30be3a5f9d68e354ad31505bdd54b2b,22709,1401132
39,1771281885,2026-02-17,e8aa4eb078ae01e17ff14019d1d8ca1b5a970ab1,22798,1403028
40,1771281885,2026-02-17,f62ab8d47d8f6869588bc0110e662a8210079f7f,23280,1413868
41,1771281905,2026-02-17,6dba23b51107adce059e783e370a131c766d04fd,23257,1412662
42,1771281921,2026-02-17,2c539a5dda84ba9f8d461c8059407daa11b8df15,23655,1423660
43,1771282040,2026-02-16,a850e7a80fdd1f275341e8c687c2184a3cfad259,23656,1423702
44,1771282119,2026-02-16,23b06211344330f6e8033e3ad9f12a349fadce42,23655,1423660
45,1771282208,2026-02-16,823123eecefc785112091c74048c36d35a1a7b6a,23697,1425049
46,1771282275,2026-02-16,db478ce8f313ae8eccb0fe635e6ff887ab215e99,23698,1425091
47,1771282374,2026-02-17,d5190042a87e9afa55db51020c3b85331ee9fffa,24033,1433925
48,1771282535,2026-02-16,c03e370e6aa6250c34d8b1751d2c3f1888795bb2,24031,1452864
49,1771282593,2026-02-17,5154acc2ab34a637e0aa33fd62654348abc75e13,24160,1456825
50,1771282973,2026-02-16,c66139f4f2a9db7db75404506475006abc64c3df,24658,1470878
51,1771283282,2026-02-16,08d8328d8f6eb81270de49e8f62d05914526f0cb,24903,1476549
52,1771283364,2026-02-17,db96757f5f09abff90d30f2d2bfecef7921a00e4,25548,1493751
53,1771283968,2026-02-17,26437a44dc0f85598dafe53cf4b06934e0f5ebe7,25775,1499443
54,1771284292,2026-02-17,dfa4870cbc82fdd4596ddf69e1b55104426fd97a,26173,1510368
55,1771284409,2026-02-17,5e6e5473b32f74d1af36b037065db0a727222bc4,26369,1515524
56,1771284439,2026-02-16,cb98c0d99f4bac76a92c1924e1945c0b395b7888,26961,1530664
57,1771284646,2026-02-17,dbec5a133b9e3f056e39249b1a867edee9d8d14c,26962,1530685
58,1771284843,2026-02-17,6447c3ba77ad0507feca63e0d89539bdb84f572a,26990,1531323
59,1771284943,2026-02-17,a19aa5d61080ff60dc18b40fa825f6581b6d2f70,27172,1537274
60,1771285167,2026-02-17,07d944b8bb93de6b4f7d9eaa18916598d314e3b2,27598,1549740
61,1771285363,2026-02-16,7561f67e361fe427c7232777ff85c748e35ed9b9,27599,1549781
62,1771285429,2026-02-17,d5edc8a4b51182260ef56b2803541fa568c48749,27714,1552816
63,1771285516,2026-02-17,9f7924cc9ab1c2e719a0fc724cc7b232f6d89f84,27874,1557199
64,1771285759,2026-02-16,7c94cfb7ed1f749d8597ca5575f8672c4cd4ec2c,28426,1572515
65,1771286081,2026-02-16,b4e4e5546f4060750122a76fbe04015132813d4d,28929,1589167
66,1771286147,2026-02-17,93736fce51934cdd28855a66657214b6a7cea62f,29534,1607206
67,1771286200,2026-02-16,b8cb72588746bc6d4e2bece410bfead014675399,29759,1623357
68,1771286242,2026-02-16,15d5818eaf59710e1349db9bca59b42fc4074976,29760,1623398
69,1771286307,2026-02-17,0269954d940c2fb8f7013f92d62d2d23894ad1ca,29761,1623435
70,1771286560,2026-02-17,dcd931a25001cd2c7309efed1158b36c1e1fc7f9,29788,1624390
71,1771287397,2026-02-17,800feee18a36ff7480f9e796893dd4d31856c713,31130,1658372
72,1771287776,2026-02-17,653f4e80bc9dcb2a1b10b9826fcc476b93365067,33521,1734253
73,1771287817,2026-02-17,2fd3f955d8187124d9c0b0ee9151d33fcf104744,33616,1736436
74,1771288113,2026-02-17,76c858c58d9f5800f03ee4e403d498c8cc6948fc,33967,1747358
75,1771288731,2026-02-17,f9043496395e4518ebaa3c463b7c6c61032af139,34763,1769870
76,1771288949,2026-02-17,6bbbdfedeb0d409405e7703c77a24a7c732ff427,34763,1769867
77,1771289073,2026-02-17,9bfc246dff3eadb77ad1f100bbcff49cbceb7a9a,35063,1791502
78,1771289620,2026-02-17,d805133c03f629ff6ed888a201537257e9f1bc95,36008,1816625
79,1771289925,2026-02-17,67b1254f53c55310678d532fe2f76131707a0c67,36329,1824345
80,1771290738,2026-02-17,100c83645426eef120a9e5613a9f87679a8a5000,36522,1830116
81,1771290911,2026-02-17,43603ae6f292c57ef2b798f1f1dbf403b00197e6,36650,1833156
82,1771291199,2026-02-17,7549c2418c2645f09dae38169b65d5d99cab5dc2,36651,1833193
83,1771291703,2026-02-17,9629571d61542c41f645a46d83a2b259d01a969e,37304,1879333
84,1771291777,2026-02-17,340c29f8106b85705fccfba7a0092b5a73cb7a90,37526,1885937
85,1771292087,2026-02-17,4d521bf971dbcc82ca131d78a650bd308c480061,37730,1890931
86,1771292755,2026-02-17,6fed2a60106416f0ee8e3e7148c958610acd19ef,37757,1891967
87,1771293099,2026-02-17,05dfdbaed24f2d689f3f71a11689b366b2cb74b4,37793,1892594
88,1771293305,2026-02-17,afc4f872e0fb77098445e68aa831da258e1c165f,37915,1895536
89,1771293465,2026-02-17,6ce1c35aa7c3a0a46a98406fb8568decb397edf3,38131,1901223
90,1771293635,2026-02-17,a6fb0d2d78240c0cd5af583b6502f5cc1d2134a0,38256,1904749
91,1771293956,2026-02-17,3e1429e62387817d06a8016c6aadd612556864d6,38329,1906661
92,1771294186,2026-02-17,c51ab87db9914fe48f99dcd39332fff333d482ed,38742,1939544
93,1771294195,2026-02-17,bca792d1a7e72b08c993c7fc617925cfb13e6c68,38815,1941456
94,1771294197,2026-02-17,286c83281631659813e68d3aa5a35c2bec02c217,38331,1906735
95,1771294257,2026-02-17,8775fa2c572242935b40ebab9b28833ee6d999ce,38817,1941530
96,1771294323,2026-02-17,291c3433fa39835e02f263c7f8982f3d905d17c4,38937,1944336
97,1771294971,2026-02-17,5cc8502a63a3faf55665edc76fcd309b26cfa6c8,39172,1952015
98,1771295439,2026-02-17,82eeda1c18e7c984c07c1a15d163ea4d9e91e971,39506,1960444
99,1771295659,2026-02-17,b269984c080825e8e31cd48cfcf5e85914f034da,39508,1960518
100,1771295766,2026-02-17,23e84f2d47d9f8cfc4997f2133740d4559c81ed6,39885,1969682
101,1771296012,2026-02-17,2377ffb9b8c77afc28dfc48353f3c052b02eb350,40237,1978858
102,1771296062,2026-02-17,81fd8adf55705bc1da11c91f2d7afaa039912566,40239,1978932
103,1771296174,2026-02-17,ed7c5c781d1620556351c825d1039008d90be83b,40619,1989020
104,1771296304,2026-02-17,d6dfe54bf6d260b7c89451a8afa480d544577657,41062,1999805
105,1771296800,2026-02-17,03045fd0318aea3747b34d358b43fac46f22e951,39584,1964844
106,1771296856,2026-02-17,71abab8a25e1ae2e416491d4bd3e492e0616dcc8,41140,2004205
107,1771297034,2026-02-17,5f16b038604c21fdeb6ab3b9f86bb00242cf4330,41143,2004304
108,1771297050,2026-02-17,fc535a726f1172ae2b606bab445789f933e40a89,41143,2004316
109,1771297684,2026-02-17,827a3731af6931cf4f035a1d1b8c12059a2e8552,41632,2016128
110,1771297817,2026-02-17,7eda854ec15b54852361c1f4d908679665b80da7,41634,2016202
111,1771297845,2026-02-17,50a61a62d4989cac44958022cba91714372a43bf,41797,2026937
112,1771298893,2026-02-17,f33d27244b1e05f64fe6e4cb04f470c65a21f636,41952,2030421
113,1771298894,2026-02-17,7b51b9b1898fed47d01236204efd13460335e5d7,41964,2030812
114,1771298894,2026-02-17,d6c18cf0a2956309b2ceaeee44d4acecdc7bf74f,42036,2033218
115,1771298894,2026-02-17,76ed0ccb9c3882cf75b27b4e5b4571b92680cbf3,42055,2033574
116,1771298894,2026-02-17,a8fb7b261ccc4bd45068ef6adacfde360366801f,42063,2033787
117,1771298960,2026-02-17,1b5ab926db1fef453256b955ac820c3465cf86fc,42157,2040192
118,1771298967,2026-02-17,b1e8aeb9b5d347aac1ffd3c0d63f991a57166009,42159,2040266
119,1771299030,2026-02-17,104d72c0681005471c7dba561bbbebdaa32d19f7,42160,2040303
120,1771299107,2026-02-17,68e3ecd9dab4717432c17ebe170742a8f423410a,42234,2042405
121,1771299216,2026-02-17,ff7ddd3fabbb8d053cd101613776e2647895b78d,42505,2051182
122,1771299304,2026-02-17,f8b6d232fd0d6c620e6baf0ca4f3bed314192db2,42505,2051203
123,1771299430,2026-02-17,122224aadd140dff09e3db03a90ce5f1394f39c0,42583,2052821
124,1771299488,2026-02-17,519009fbe6a5ba6c04b160ea074984159fed6781,42670,2054100
125,1771299652,2026-02-17,b63ff1fb84226d2b77b4620882b554ad1727a604,42757,2056736
126,1771299806,2026-02-17,5396f597ea056d8459c978841a04198f26bd1736,42807,2057585
127,1771299889,2026-02-17,d3845d332499239f62ac9c361c7e4bfe0152819a,42794,2058762
128,1771301373,2026-02-17,9a3b0a8d25dd1de40383b2630f8e8e1d1cf1d03b,42865,2059779
129,1771301599,2026-02-17,23b0990bcbd123691cac94dad73a4079eb8f5816,43032,2063993
130,1771301763,2026-02-17,7f75d4675f69545678bdb46a26e4c4322ee7a203,43383,2072989
131,1771302110,2026-02-17,0140ec614671199aea37f32ac470e487e5e660a0,43534,2081374
132,1771302273,2026-02-17,2ac48b1d5e20b2accb193f36c374d8d958a9ecf1,43775,2086205
133,1771302377,2026-02-17,c48d703e2c6dbdd2927bafc5be435787b5272ea2,43917,2090142
134,1771302435,2026-02-17,f9c1b49b2ebc45f6e2afae919232665e2ea5d1e5,43968,2091383
135,1771302497,2026-02-17,b7d764d1b957ceeaaf8386299dbb19f9c75b6ed6,44011,2092412
136,1771302546,2026-02-17,4813a2019e75ccf78f15adb9aaf28bb0d001db85,44028,2092747
137,1771302575,2026-02-17,37a6ae17682644cc4e76b597b4d8df7fb2e721f8,44030,2092795
138,1771302963,2026-02-17,f4eb7a6985c36bc94ad2418f16883a1b2dcf2759,44597,2106077
139,1771303031,2026-02-17,b09450c5a4a7ccdd14ebe02f380e66e3ac547c1e,44599,2106125
140,1771303094,2026-02-17,ab61aaffe47a250ebe3ca61eccc4df7b19dea109,44611,2106423
141,1771303371,2026-02-17,fce5517ec9134e6268385528e754bd9b97908afd,44929,2113068
142,1771303837,2026-02-17,ae9cec583e3dd43516a1e64a2b69478fd4a7a516,45302,2120955
143,1771303969,2026-02-17,7cfcbe0f16ceee4456574384ffa7218a3fc21f7c,45617,2127478
144,1771304242,2026-02-17,496bccba85b4ac728319aad155f6a327c6aa1fff,46392,2145479
145,1771304311,2026-02-17,4e3e9dd2f38422c90e1005f82e44fcfe3e1d64f7,46433,2146306
146,1771304367,2026-02-17,641709c83fb866340b214b83a1af991ec961c829,46451,2146688
147,1771304647,2026-02-17,a66cae832ec877999c16149259f433c372c2c1c5,46539,2152935
148,1771304770,2026-02-17,c22338e4fea47688fa7eab7c570d5033917ecfff,46848,2159143
149,1771304963,2026-02-17,420564d135fde955e6c063a9d831aafd36d47ee9,47005,2162608
150,1771305037,2026-02-17,6435ab157d226cbdbf5acf31a093d3e5cc603533,47162,2166502
151,1771305069,2026-02-17,f111fd6eb0e0a1c31e865a6c286897d14ecae94e,47164,2166552
152,1771305366,2026-02-17,355d09b4afb58cbe9d8e2a1004deeb891e68b62d,47240,2171826
153,1771305546,2026-02-17,c30f7ef1ddd68ddcab8b742b21f243759b989add,47270,2172472
154,1771306455,2026-02-17,53c06391412c51d3acde2fe7742c87fac018c837,47357,2178736
155,1771306684,2026-02-17,e61201e0e7e2927ea0064b31f783dd5209faa59b,47563,2183570
156,1771307212,2026-02-17,8c82aacf0acfbe90ceeaf8d609581f71c6519fce,47659,2185495
157,1771307297,2026-02-17,06ea1212d8566d10dac78237d275863c4b5d2850,47701,2186204
158,1771307911,2026-02-17,90c55c9a51fbee6036ea5450371dc59421195ebe,48205,2195209
159,1771308055,2026-02-17,aa63f59708e0259f45d3f30a07458decf809db86,48696,2203750
160,1771308390,2026-02-17,d6fedd216f33bc6fca770797c464c00f0ab58a3f,49541,2220881
161,1771308750,2026-02-17,fa6d1529d56364785bcd031d3ed2295318fdf080,50169,2230778
162,1771308765,2026-02-17,b7949fbcfa779f7fe6db96babd15059257cfd876,50422,2250088
163,1771308845,2026-02-17,1e36952572ad3943f4499c616475f3c72653179b,50511,2252084
164,1771308960,2026-02-17,d5bde46939414cf60b77ba806f9fe1ed1c33cd03,50512,2252125
165,1771309021,2026-02-17,a1c45acc7a91f78d20b2c2f6880f1a4a5a975c95,50620,2254349
166,1771309232,2026-02-17,24d2f6ec39237dba09543a4b57b2fe2745a79bf5,50879,2273720
167,1771309261,2026-02-17,0b5e5552f1de6585a1f61016ac8fa63dd14ef88a,50880,2273757
168,1771309423,2026-02-17,9261535524147e16bc22cb2161d1a9d9c4d5cfa6,50991,2276210
169,1771309532,2026-02-17,1307a5db37bdaa50f35ba371276ec4a0c29a590f,51030,2277175
170,1771309589,2026-02-17,ffaef1d9f11daac62c56564e80f4326132de6682,51044,2277617
171,1771309642,2026-02-17,86d16fc63517efd0c51e1517ba4f8f6a24e5f5f0,51057,2277988
172,1771309794,2026-02-17,dad8f173677322e17f947fd413d6116e6e5b6750,51058,2278025
173,1771310775,2026-02-17,4571e059a579a3d75f45cd182991659fc8a878c2,52210,2298099
174,1771310976,2026-02-17,eb102b42f2897e2d645d04e881f93f08b687b9eb,52209,2297987
175,1771311217,2026-02-17,801a93f19e67bf9950a6dd6d3c1a8888c51a0d0e,52238,2298665
176,1771311273,2026-02-17,fe7b1742216a976b76c84661c1753a0c87a72c71,52411,2303722
177,1771311375,2026-02-17,854684f0337ae6c8cedfcb74a2dc885a2834c752,52485,2306242
178,1771311439,2026-02-17,df200bf1769d45608e94c2b0c5ee6233a053d713,52516,2307184
179,1771312056,2026-02-17,f324f48dbdf51837e40864caee39b46d5df4ddb5,52698,2311432
180,1771312105,2026-02-17,00d90af988afe68045dd7075ed2159ab0eb3beef,52947,2328018
181,1771312129,2026-02-17,ae812b8401c1ceb0f96a353be83cde30ca7b0932,53126,2331437
182,1771312355,2026-02-17,ad05d87ae3aa1026604dd60667c7ab2f6f74e2f9,53127,2331478
183,1771312640,2026-02-17,c475f7f91ad8ca37ff0d157f015020818b2b2443,53234,2334993
184,1771312981,2026-02-17,eb863db14ec06a93cf7f4983053dcdc18f0ee272,53528,2343198
185,1771313314,2026-02-17,dfbfa6a911f52784b25611063fe569d0fd68939d,53852,2351857
186,1771313619,2026-02-17,5a74fa711e97f98390d4482df0f641d10c8dbed8,55088,2378450
187,1771313660,2026-02-17,a49cefc1e4a9748b94e9f0ff09db34b43494eef2,55406,2400361
188,1771313825,2026-02-17,e1746335469178ef328558015301030f835b4695,55407,2400402
189,1771313996,2026-02-17,611cbe210e87a492c0d615dc4ff17e592e1d13b7,55465,2402019
190,1771314176,2026-02-17,813fe49465d8c43c48e8ae79a08b771522703c1e,55465,2401955
191,1771314254,2026-02-17,8db76ba16ba1849e6f2b74c31103695b0da5349b,55465,2401923
192,1771314312,2026-02-17,d1d6807e95ec72a25138fd0cbb2488e9dcbc9acb,55465,2401907
193,1771314386,2026-02-17,cc4189fce843fe80d1507671b2efafb8e52f2097,55467,2401949
194,1771314518,2026-02-17,8a132870598b6d8ec7706f9acbfcecb9171de7c4,55469,2401991
195,1771314598,2026-02-17,72fd9b773f365f9a53f8cbe67c850d4026069476,55913,2412327
196,1771314844,2026-02-17,cd797b00588abd71d0d861603c713f394e009324,55914,2412348
197,1771314927,2026-02-17,c1e3a1d2022fa5f4ff80f278f5214e16b411b3ae,55915,2412346
198,1771315107,2026-02-17,4645bcd30e7b2512be6ba160641c78b01828c746,55918,2412415
199,1771315485,2026-02-17,6cbb6743741f03c1cc3bd40516738a413e4de06d,55919,2412452
200,1771315619,2026-02-17,4b205f73b9498a7d1cf1084cb61538998dcb7c77,55969,2413834
201,1771315753,2026-02-17,6f2bb3fe86fea355867d4b4e4831a6be8cb77aeb,55981,2414082
202,1771316227,2026-02-17,abf93dac6029e98b36aee84c8736db6a9d407c96,56631,2429746
203,1771316747,2026-02-17,ab5a2f9c9a34574265b87be04af06173a597e5ba,56632,2429783
204,1771316985,2026-02-17,813a6f98e48ddfc6bef51b72ccb91848aa257b89,57069,2439794
205,1771317045,2026-02-17,fda3579724fcb924387b1e9fcf8463370fe175ec,57070,2439831
206,1771317186,2026-02-17,2ee08fdcc3e6a8ab19634494bc8458fd99204947,57287,2447374
207,1771317247,2026-02-17,432ca325301c820d4e647933997c29d582b67d2b,57350,2448817
208,1771317308,2026-02-17,c7a6ad4f318d24a5ab67940452ced3e951348724,58142,2469330
209,1771317453,2026-02-17,fc10ce86a171e7b0b310254f87b52b179259a244,59006,2522400
210,1771318297,2026-02-17,363b96a820a4c8eaf38d866a623e463f28f9e413,60656,2569724
211,1771319101,2026-02-17,1a5e00a3e7db1cfcb753cb11046a852e6c8c52d5,60657,2569765
212,1771319507,2026-02-17,8f2c08ceceecd084ea22b9d8aec92b21fb20d244,60831,2573681
213,1771320052,2026-02-17,bc9190aebff6a0ce3ac02ebed5800e6c7916e112,60832,2573722
214,1771320149,2026-02-17,f3937ebaebae2c379f8e7879145ed5bb66d3ad95,61008,2582255
215,1771321738,2026-02-17,409c28957774ec8c449f79a1d3dbff8fce317fab,61293,2588521
216,1771321855,2026-02-17,3dd928c485c3341302894c26e108fdbdd407f794,62295,2612760
217,1771321901,2026-02-17,ad2c05923624a9ec06b5d2de869b86cbbc832783,62339,2613394
218,1771322348,2026-02-17,757e582bc34f786bf85a80b4a0378903628ed352,63388,2640026
219,1771322456,2026-02-17,a3fb0f6a6ecdbb0ff72857a1a25715cacb2e4b3c,62338,2613393
220,1771322478,2026-02-17,018b8b954384d05dd7918efd87b295d0b2fe3393,63387,2640025
221,1771322675,2026-02-17,379223971d1214c98a6b211b03071b6c68dae254,63474,2642202
222,1771322953,2026-02-17,241f5db191cbda16f63bdb5c5b7e4270dd3c9ff7,63754,2656718
223,1771323053,2026-02-17,0b0fa159e2abce49725983f0036d25fcbe62f5dc,63780,2657228
224,1771323287,2026-02-17,7edd5d1cbf52f4afff27f5feda000408ee791631,63780,2657228
225,1771323475,2026-02-17,79070f77f9f990092e641d5ccdcc6828abf4be96,63781,2657269
226,1771323593,2026-02-17,eaad2e9de991998f996772bb13fba2aa8bb3d3e4,64030,2662544
227,1771323704,2026-02-17,8590d91ee1dc0895258027ef62a75c89861734e4,64064,2663336
228,1771324217,2026-02-17,33412fe10b0992a95893b5fa0a0d43e5ef344599,64335,2668966
229,1771324604,2026-02-17,50638bc19960749dd2aa621ad3218f85915cba52,64708,2683769
230,1771324808,2026-02-17,1da94de7a7f5af52319f547387afba5f9a39ed67,64709,2683810
231,1771324880,2026-02-17,550d23465c731a366e67372c473be508d923497e,65534,2703253
232,1771325035,2026-02-17,6e558da15b0daaf3d961ba696ac572e10529216a,65534,2703253
233,1771325185,2026-02-17,d39881475aa8669f36a49b71e7569ef7dce01006,65944,2715749
234,1771325268,2026-02-17,bccad4d4eba7cb8cbb648c7d20456053404a4f1f,66034,2718749
235,1771325447,2026-02-17,7f2d4c801a43fa2140806d941c32ce993ff82576,66035,2718790
236,1771325588,2026-02-17,afb5755bdefc288e277522c889313a25552712b8,66036,2718831
237,1771325766,2026-02-17,a9e4c982ea07deff96703057b506b40e0899399b,66118,2720404
238,1771325865,2026-02-17,661488155b26d2a1f22442f2f554e741b0d7f62b,66549,2731359
239,1771325992,2026-02-17,eaa681c129d4fe1ecf32ffdba13d407dbfcda518,66621,2732853
240,1771326132,2026-02-17,11afa6914f9fb04c0a229c04b02af7d6040c23c7,66666,2737109
241,1771326144,2026-02-17,6bc0f4f571a04ee50ebc725a4466a561f4d18de7,66738,2738603
242,1771326820,2026-02-17,3ffbec9261902e8335ff80a09a2951286fe6f491,67064,2745412
243,1771327186,2026-02-17,d67bfec47f963ddbca8349cd7a71da6e7259011f,66956,2750571
244,1771327193,2026-02-17,9cfc0548bb89c882f7b44d943cce59bb3ba02c88,67282,2757380
245,1771327358,2026-02-17,79740a82683def5caca0e33345e7d0969c125483,67394,2761204
246,1771327616,2026-02-17,b142005fe0876420d6ddef4fdce1bf5dc385d2e4,67394,2761192
247,1771327718,2026-02-17,83d3e3fef8d4e1b0fd51afe505fb5f7cc1ba1a41,67394,2761168
248,1771327780,2026-02-17,0372a5ed919701ce3e11ab5d91643bac63865d97,67395,2761209
249,1771327838,2026-02-17,1e79ce22e35eaec0b1a3558a106020da448dd7c6,67395,2761197
250,1771327936,2026-02-17,e23b740fe4d6494b37a17b07316fa4bd84a1fad1,67395,2761185
251,1771328016,2026-02-17,a57ae40dae8e8920dfba39749025c191e3dcbf50,67397,2761267
252,1771328084,2026-02-17,604a14e9683a4d0cfd07c7b10e48733b2bdd975c,67397,2761243
253,1771328340,2026-02-17,9304f58b84c0bcbe8473aaf34c1bb040c618eb3e,67399,2761325
254,1771328410,2026-02-17,1f187c30f126a2775d076411dfcb5c673b8441af,67399,2761301
255,1771328479,2026-02-17,e02124d9ed2f6239ed100734281c021569d9fa13,67403,2761465
256,1771328560,2026-02-17,7275227568f9cabc9e933fb1b0eaed495ce5f67f,67403,2761417
257,1771328696,2026-02-17,a7f390166572b87d4a86497e042f892c92ebf920,67408,2761622
258,1771328870,2026-02-17,3c1f27a23ed7d896b462b4dfba2cf2a680260c3d,67408,2761562
259,1771328974,2026-02-17,8f7749d6ff1b1734c5693682aa3011b975f43eb8,67413,2761767
260,1771329080,2026-02-17,7e14905f7009c1beda2d03096ddf5778e65bba92,67413,2761707
261,1771329157,2026-02-17,5552d4d8a6045f4fd218234c125bf2e21e039203,67417,2761871
262,1771329286,2026-02-17,5550f5203d2d3520a902c25c4b2440043967e835,67417,2761823
263,1771329367,2026-02-17,9296e01e67960c17b07cb957e477015b2a171b78,67420,2761946
264,1771329477,2026-02-17,4ab2c66468c6192396abc5f47677656ecb2e063b,67420,2761911
265,1771329738,2026-02-17,382636f56005c8d12dfcf369955a84b5781f6785,67425,2762115
266,1771329857,2026-02-17,3c9b48e5ba24aebf9067bdceefc8821fd15586f8,67425,2762056
267,1771330082,2026-02-17,b17aa88bdcf0e40cc2a4417ecdbd2a3299264708,67435,2762466
268,1771330156,2026-02-17,aecfadc8abe9c867eab4dbe5f75d1a404cb5edd4,67435,2762346
269,1771330285,2026-02-17,4ac81c536ff4db0b94ec5c3640857f3f314f7bb3,67445,2762756
270,1771330330,2026-02-17,d612843d520670c6f31098bf44484862fbfd0c78,67445,2762636
271,1771330637,2026-02-17,9a1888790e4e4c8e579b6a27e7404cecf57bf8d4,67455,2763046
272,1771330698,2026-02-17,3a933fbab0d12cf0ab8af3e6e9f0e3a2156fe425,67455,2762926
273,1771330778,2026-02-17,d44a88b4e3384736b57f02095e152ef96bfd0429,67465,2763336
274,1771330833,2026-02-17,38bb9fd70a7ce906e816efbd2cc798103ea4fab6,67465,2763216
275,1771330943,2026-02-17,34b69421449b8501dc0196f9869b95fb2ab27c93,67475,2763626
276,1771331000,2026-02-17,b858a432e56a6ed160c779cd32418ee731e6a03f,67475,2763506
277,1771331069,2026-02-17,259a9684ebb0af131d23988718da141f2a410f33,67485,2763916
278,1771331138,2026-02-17,32c059bb607db0166ced4fa0d1d6cb91e4ed5d11,67485,2763796
279,1771331218,2026-02-17,98b5e8ad9d8884580f20dbc5865170f9139cae99,67495,2764206
280,1771331276,2026-02-17,1650ec555024fa6536bf642a34b261a237ec070d,67495,2764086
281,1771331369,2026-02-17,13772aebfaf314edecdbfc1cb6ff49c0ac3d401b,68186,2813394
282,1771331421,2026-02-17,b9f3fb4b5e2c01f274a79bdb52758bdf6da0e1c9,68186,2813494
283,1771331576,2026-02-17,ecc1e395a1089cfb2873eecef12b110b7f0a8da4,68196,2813904
284,1771331685,2026-02-17,2d08b72bd12e09678d4a98490934fe80eb85f1a2,68196,2813784
285,1771331767,2026-02-17,e6c4a6b660bc3bdc8cb9f69825bdcb69839ac026,68206,2814194
286,1771331828,2026-02-17,2306d1f5ef46f877853ba7688e921f4fe853a0e0,68206,2814074
287,1771331909,2026-02-17,ff1a11cc849f6a9b6d248dc7f403f2612e836c33,68216,2814484
288,1771331972,2026-02-17,c8be6785adfca8ae5b6f3cb4a2af21bac4d36f30,68216,2814364
289,1771332063,2026-02-17,ec60c40369f12d134b58744466bcb1213eae9122,68226,2814774
290,1771332080,2026-02-17,db10f6d748e6fab65a611f0db59f717311721db6,68391,2822042
291,1771332137,2026-02-17,f15ea6a6e04ac68a2faa98eb816efd10bbf4b8b0,68391,2821922
292,1771332246,2026-02-17,06da201206eb8916625f96444bf6f7e6181d6f16,68391,2822122
293,1771332380,2026-02-17,a7bc59ddf0505dc54d8bbcbd2c323a1bdc1c9386,68401,2822532
294,1771332461,2026-02-17,92017ce97e35261ce163cc26e97f453d72447761,68401,2822412
295,1771332558,2026-02-17,899fd62a961f20e2707df93f9a823dfb36a6f9bd,68411,2822822
296,1771332621,2026-02-17,cf049aa9cd4aa79197aff9153535904ce0734572,68411,2822702
297,1771332727,2026-02-17,f53006ba3054f0767768b0612d7da771ba8fe648,68421,2823112
298,1771332806,2026-02-17,c173194d5924728d8f8eac460e5f586e4842ff86,68421,2822992
299,1771333090,2026-02-17,15d80690c89520ef14745adbdc41572e67ef2d25,68431,2823402
300,1771333171,2026-02-17,8fb462fca2fb3187b3c920b3d771673280391e65,68431,2823282
301,1771333265,2026-02-17,6a8c42e2381bb62037d0c919062410b790088b81,68441,2823692
302,1771333340,2026-02-17,0d33802ed23876270823a33baffc3f65d030dfd9,68441,2823572
303,1771333450,2026-02-17,185510c07336e6ea19345b742349dd6cdf503964,68451,2823982
304,1771333515,2026-02-17,d5f0c33c39dbf40ecc6fe7b96eef88ff9fee516b,68451,2823862
305,1771333815,2026-02-17,d39418547f3136e0f917df544d14b58215abe84f,68456,2824067
306,1771333852,2026-02-17,2b7dc8a705b85bd359a1bc30a23adb2b662d6c41,68458,2824024
307,1771333961,2026-02-17,c46e69dfda7ed926295c2c983affcdbb13ffecf3,68468,2824434
308,1771334019,2026-02-17,34e7b3bd76bb47f2252f1607b2814842518faf6a,68468,2824319
309,1771334094,2026-02-17,9aac5eb4e4e426631a0691c1f8240567d9b8a25c,68478,2824729
310,1771334145,2026-02-17,f9bf9bf8ce017376bbf0fd9128d80d3da8bbdcc8,68478,2824609
311,1771334209,2026-02-17,3000342024ff0c78b552a8f9b30e036ec20b7a58,68488,2825019
312,1771334244,2026-02-17,b3fcfff79327333f0a96aeae61e5ba27ddea474b,68488,2824899
313,1771334398,2026-02-17,e2ddac273478d74a432ea517b6721fcb0498abff,68498,2825309
314,1771334438,2026-02-17,01028168ef083b2aaeec5c14203d92556efb0d19,68498,2825189
315,1771334552,2026-02-17,ef40214cd97cd36ded60cfbfdfe1f0ec32ac2b40,68503,2825394
316,1771334585,2026-02-17,23cca44bf18d41afdf97c1e83e0783293ff5a189,68503,2825334
317,1771334753,2026-02-17,c991c416a66acbe739ddb8a608c499cc9767dfff,68508,2825539
318,1771334785,2026-02-17,8c305294be02795a4f00b7d0acb59f1b6fd4f187,68508,2825479
319,1771334844,2026-02-17,a906017d9c162693a63683f499d4ae26a7c558fb,68513,2825684
320,1771334878,2026-02-17,75c2643ec578045be1f15a28bf6d435dee6574c8,68513,2825624
321,1771334914,2026-02-17,ae24ad5b8f042d041d287c51a2962e7781399d02,68802,2841502
322,1771334937,2026-02-17,61ce5d90c4d4083613784e580d45124bcfda2fee,68518,2825829
323,1771334976,2026-02-17,91a9fd047510502fa61b35a34ba6997071e83660,68518,2825769
324,1771334976,2026-02-17,329cc94cc7b19949d0cc7495a524e00d2c676dab,68812,2841877
325,1771335031,2026-02-17,0ef4b27dd02692a8fa96defdcace9ebb6a09dfff,68817,2842012
326,1771335193,2026-02-17,08908340b755a8f5e5af9f47d081682047c0126c,68822,2842217
327,1771335240,2026-02-17,1f737efc1ba8840761d3651648d16e6ddda1f987,68822,2842157
328,1771335298,2026-02-17,5ebc621ca776a3200db685644ad7eea0f5eaa87d,68827,2842362
329,1771335333,2026-02-17,6eb6fe529d26ba3d678fd7f9e7d0dd243652b10d,68827,2842302
330,1771335611,2026-02-17,e3a054e28c78e1fba95406c8da6fe41689a37ed7,68832,2842507
331,1771335671,2026-02-17,2cd7b0882fb736ce6c8ea0056c385272207e72f0,68832,2842447
332,1771335738,2026-02-17,05ab19f4ef06d1601bb0254e2e218cf41ef6926d,68837,2842652
333,1771335779,2026-02-17,513272a5d40a51fe6c04837fe0e005ed7a5be9e3,68837,2842592
334,1771335837,2026-02-17,7bf1a7d0320f15a60032f789f4c18ebb5ef6609d,68842,2842797
335,1771335896,2026-02-17,421537e928756639d4db510f76048a67a91c2c6d,68842,2842737
336,1771335956,2026-02-17,35f9b63105ea1b1d6cb40e3250fa27dd1dd3091a,68847,2842942
337,1771335993,2026-02-17,f90cdbcf88ca609aacd5707c5c301b074f7c27cb,68847,2842882
338,1771336079,2026-02-17,4d3315d42f5d35983c1d40242fede0b4a8d50a97,68852,2843087
339,1771336173,2026-02-17,708161708788c6e6ab17507265a22874a5bb8560,68852,2843027
340,1771336239,2026-02-17,f020a240daa8e1e50ec04212f1304a18244820aa,68857,2843232
341,1771336323,2026-02-17,0c47101b894d7ed95b62c3529b21eebc58f298ca,68857,2843172
342,1771336471,2026-02-17,34ff8c61a9c2b06bf4b657b97773b0dceb12dce9,68862,2843377
343,1771336541,2026-02-17,bc4e6057f8476156658788e79386766ba7ba5855,68862,2843317
344,1771336617,2026-02-17,dac243c9291ebbb232f8fb54f65c76e79a19771e,68867,2843522
345,1771336694,2026-02-17,a3f2ed27f84d9d059976075af91b6aae8e2c40b3,68867,2843462
346,1771336713,2026-02-17,214481a56944d3752ba7b837185037c0b8bc6c15,69001,2852302
347,1771336778,2026-02-17,a4dd8f1b9aae4db868a9318bb7c43020709564ce,69001,2852302
348,1771336867,2026-02-17,1ad0731c511ccef56dc730214e2ad9990834ecfb,68871,2843626
349,1771336963,2026-02-17,0b8091f4ac694e51968b4bf47e28a0cd7590151a,68871,2843578
350,1771337171,2026-02-17,a54cfa075add0e573bc1972092d857584af7f9a2,68871,2843530
351,1771337458,2026-02-18,8308d4845be4567a08cd3a47c3a8e583c04bbc75,69068,2848255
352,1771337812,2026-02-17,395657bf81a70f40a4aff1df04c20d94e14a7e95,69015,2846718
353,1771337967,2026-02-17,c654f86dc5afff9056e4ba59af10313a9dd0e708,69011,2846611
354,1771337984,2026-02-18,ab05d264496a97cdcd5dd08109cafd5f9bd02ce1,69011,2846596
355,1771338255,2026-02-18,88f52113eb352aa196c6a6c22f9e03e717816f0c,69014,2846628
356,1771338398,2026-02-17,b13a2b246d27b1230244ab7f9f91c784a5c2790f,68815,2841853
357,1771338609,2026-02-17,b215d8a944d6f1fad410156333e5f6e08b8b0c22,68804,2841628
358,1771338901,2026-02-17,21482e93a095853d74f126427b5aa3f372f2939c,68814,2842038
359,1771339333,2026-02-17,b6659e61b7b86836eafd1395cc8559bc99300749,68548,2832990
360,1771339589,2026-02-17,1da2ed2471d2903b4bfc9242606edde2b5416239,69101,2851586
361,1771339794,2026-02-17,fed2c473c23056abd6df22f6b9c23109125c6124,68622,2836829
362,1771339888,2026-02-17,17005fda88f708c016c24822c75532173241ba27,68617,2836659
363,1771340437,2026-02-17,4f436a4dd1be24815167c11d9b41af8101cd1e2a,68775,2839611
364,1771340794,2026-02-17,550fd6422f77f89abfc778cada3155a21c52ba12,68995,2849189
365,1771340951,2026-02-18,d0895370833ed98f8feeada53f16b40ec2afacfa,69372,2858767
366,1771340990,2026-02-17,958719de1d3beec0f64601cb11621f7d4e5f8511,69747,2868649
367,1771341185,2026-02-18,4426b3187ab98fb799215bba17a1bd3253430de8,70127,2879249
368,1771341541,2026-02-17,84593bef2fde879bf487113c5c9b57ae6f7450df,69113,2856206
369,1771341547,2026-02-17,9d4c535cfaa908018cb451e479ebabd28ff70002,70245,2886266
370,1771341576,2026-02-18,8f0e30c27c43e2f1ab421d54532693f37b08ebfc,70246,2886303
371,1771342353,2026-02-17,8087c524d65f869fa90bba75625411de226e6702,70515,2893951
372,1771342404,2026-02-18,4f024279f0d37c5b67f52f4c2b5b9b18e787a2c7,70755,2898658
373,1771342535,2026-02-18,48f419e1a8e4b30438a537e4faa657ffbc3570fb,70907,2906546
374,1771342928,2026-02-17,43cc8e7fe465d433d17be5dd51e1bc927cb2f08a,70565,2903978
375,1771343328,2026-02-17,96d596d7ab563605910b11fa2e91002abbd65031,71067,2916296
376,1771343478,2026-02-18,7df01476f142103a61b785f12ac607d8b4f78629,72328,2988935
377,1771344169,2026-02-18,d3611999e7d4289420c726931ff6c6786cb61965,72719,2998960
378,1771344484,2026-02-17,63cc744bb29de6a170c7e88bf65ce38301e25aed,72717,2998908
379,1771344520,2026-02-18,d421e1ca53242950ffccc3505723eccaf32e88fc,72718,2998945
380,1771345040,2026-02-18,48d43c12d97bf58d13fced275224009ae57f1248,73063,3015441
381,1771345188,2026-02-18,389f324fed48db85a85326f3ed2583f6c86dc81a,73112,3017041
382,1771345299,2026-02-17,99b375916db4bb3202f42eae5e5c30afac0309fa,73344,3023108
383,1771345509,2026-02-18,50b5396ca949f65b8b8a252982f7c7aa724c66a4,73381,3024615
384,1771345622,2026-02-18,f609250e29cf00d6d2d97c96d733b947af995c1b,73432,3026078
385,1771345838,2026-02-17,2baeb7c9854440f414ee34d127db5cee115c090d,73504,3028414
386,1771345942,2026-02-17,2616031311f4868dacb17f2e335586c5972a0978,73569,3029638
387,1771346060,2026-02-17,ea1b61e4d9fb9d30b48687a8a63683a018d111a3,72817,3002392
388,1771346107,2026-02-18,4b2783fe4d605342439581b330bf306dc8c93c72,73924,3039438
389,1771346244,2026-02-17,0262a730f251e927ca5b79b4ae609f9798e746cf,73667,3033070
390,1771346255,2026-02-17,fd28bc0f67995b38bf362ec001b722a6c28abe13,74022,3042870
391,1771346412,2026-02-17,6d480702894e1361b38a221cb19f523e5776e604,74208,3047079
392,1771346672,2026-02-17,94274d026c45b13b8d134062e081224d42701ee4,74506,3057703
393,1771346882,2026-02-17,55975e04a14adb040fd352bb178885bb9932b619,74530,3058273
394,1771347283,2026-02-17,a3201f6216c44c41fbdafece4a4f73be9378258f,74171,3049355
395,1771347287,2026-02-17,c497827d1849b14e0033fccb730dd88b04bdea55,74679,3064758
396,1771347548,2026-02-17,313c6e755cb3522f5d50af96e1ef3c5558b85596,74989,3079553
397,1771347652,2026-02-17,3b8d2458150083e9cdf83413f2a9a62500db44c0,75031,3080778
398,1771347731,2026-02-17,0d858a86a3ef25ff82cc0be4a270bfc3b48cee5d,75058,3081535
399,1771347876,2026-02-17,22da178a98030af0c2db6d17bbbda54c9fff2cd5,75179,3084584
400,1771347938,2026-02-17,af5c0346abfac714b00b96e3b9c487b060ed2443,75276,3086822
401,1771347953,2026-02-18,58bc9cbb0d2b20bb21e4d49b70efbc86cacdce2f,74034,3043313
402,1771348027,2026-02-18,04d94b23f20a09abae0c8b2304c4660f18556824,75288,3087265
403,1771348216,2026-02-18,ade976ecc7e0e98a861e2a9c198a5653a7d8a384,75288,3087175
404,1771348273,2026-02-18,cdb0203f3ec4465ca369fece2b25e1b723480239,75289,3087203
405,1771349241,2026-02-18,617bf94647b2c5bb64421b0e478571add8cafb33,75289,3086711
406,1771349354,2026-02-18,fa68e61b72c08485957cc50b1ad2dbc1fb66e81d,75289,3086551
407,1771349435,2026-02-18,ca31aa11bf949a2c4ca7b7b7b474327d4a9bd08f,75289,3086516
408,1771349504,2026-02-18,23953980da0243f9592899796a423c7f13f323db,75289,3086330
409,1771349586,2026-02-18,2d3713a74ae5b2b3f0a5509e499b4ca27eea66eb,75289,3086330
410,1771350172,2026-02-17,67b05502fb36af72d3afa8a20165962545577f4c,75421,3090111
411,1771350279,2026-02-18,2e1885969410b2d267784f0a6be39b661ca7a817,75529,3093086
412,1771350595,2026-02-17,74bfc942f2eedf5d0bef5a3718ee1e0ed6ec60f8,75691,3100875
413,1771350885,2026-02-17,a8a00f709abaa429dc8b2dd310a7ff3b349c8fa6,75957,3109028
414,1771351352,2026-02-17,5f58209932488012db3d0314077b6b6188359874,76160,3118142
415,1771351422,2026-02-17,3448ff6b0227f69aceb3a627b50317bf11448cd4,76167,3118315
416,1771351704,2026-02-17,7898874e38c0708da0c93fa4458134f1eae28062,76269,3121144
417,1771352183,2026-02-17,d482bb7adf2bfad105674185067580f0bec08bf6,76326,3122798
418,1771354678,2026-02-17,d8ca70b7ac61fbb0baa9b95d4bee6257b193a479,76649,3131733
419,1771354697,2026-02-18,0081e9cadad83712d6bbd26dd0feb6fd05f6d8b2,76788,3134689
420,1771354771,2026-02-18,dab1a6be4315188710cea206e43586af9a8cd013,76791,3134776
421,1771355082,2026-02-17,e91bb41651660c0c89b52389ff64577371676389,76912,3137617
422,1771355218,2026-02-18,a01ed8018338cf991ee9910a4c6b57bfd1cecac5,77027,3140273
423,1771355289,2026-02-18,3d099ef6b226cc37cac973cfff09021e5cda8b96,77057,3141021
424,1771355363,2026-02-18,74af8459916b7b67a9d4031fb3da6f206a8754ab,77071,3141387
425,1771355603,2026-02-17,f6403656b8ed69187093ee533ca7f06fccbd6898,77517,3152867
426,1771355639,2026-02-18,722e5149f5ad3c8c5a79d36ec0a4f97e11620f2f,77574,3154048
427,1771355679,2026-02-17,fa1260ca3dbc68d1fe04e1a015142cba4b384a7f,77889,3167567
428,1771355703,2026-02-18,def5956514512637d0cd5d4ef8fa5e815920f60b,77915,3168152
429,1771355770,2026-02-18,fd27247290090c2272c754a929a1dc07aa547f2a,77940,3168902
430,1771355824,2026-02-18,2720a2816778a7906082c645cd236cf949c5b0ad,77981,3170088
431,1771355892,2026-02-18,33ed531e4780dd92f5ec6347e61c771417d1289e,78007,3170634
432,1771355989,2026-02-18,83630e517949d629e8f82be9921b83fb8f7bd614,78020,3170999
433,1771356068,2026-02-17,1060f30daf8b6ac871e2a138296d926735da3bb3,77629,3160460
434,1771356097,2026-02-17,547030f08d94cabdc73594d978da24af65527119,78094,3181221
435,1771356103,2026-02-18,f7964b9c1b3aac6ee29d5c23be910685c84e7fa2,78109,3181647
436,1771356180,2026-02-18,b4c0e537fb5ed437435ee0471b5e020080049f6d,78123,3182066
437,1771356240,2026-02-18,e3ce6c16492e8f395c4e9db40acb725dab0c3b5e,78120,3181938
438,1771356718,2026-02-18,ad6ce03aa443d37b0ffd5bfec999d7062514b3f0,78129,3182241
439,1771356729,2026-02-18,b545172e615952aa63795258ebfb5ece0714c943,78138,3182544
440,1771356738,2026-02-18,127f900a6b9d2dc85520a9ce3eed8c274b7f0e8f,78147,3182847
441,1771356749,2026-02-18,99797433bcc91bb902378bef3b1bcc5171effaae,78156,3183150
442,1771356760,2026-02-18,dbebb3c2dc70a65d070eae36ec7ab5d67701104c,78165,3183453
443,1771356770,2026-02-18,ed6a06f6e551186563e7a88edd65cabae0315c0b,78174,3183756
444,1771356781,2026-02-18,52f3839319a7702f3de039585ef746b9d242e110,78183,3184059
445,1771356792,2026-02-18,6ef0957d60038d04991112da890f1fa76ea945d2,78192,3184362
446,1771356816,2026-02-18,2233cc20ab5b9f5af4636c0f720be212db9ce1a6,78201,3184665
447,1771356826,2026-02-18,83ba6e2201aeefead39487c4685efa49d6f2be74,78210,3184968
448,1771356837,2026-02-18,bf7c638192ffa5a8b20f77fa67816d541b2d1293,78219,3185271
449,1771356847,2026-02-18,48ee1315565eb16123987ae33833a59bfde7ee3c,78228,3185574
450,1771356858,2026-02-18,5fd359bd79c6d47367eb98816c2ba60cc399f2fd,78237,3185877
451,1771356868,2026-02-18,e89a01feca1e1b30d1a7f1093597a94a4398c69e,78246,3186180
452,1771356878,2026-02-18,3dbcf245f08dd84c7794c323f83d07d7186d411d,78255,3186483
453,1771356888,2026-02-18,6e6b091c13ca245e1827273817c0490a2240f804,78264,3186786
454,1771356898,2026-02-18,37d9d6f238b7be0964282999ed974efa703ce230,78273,3187089
455,1771356909,2026-02-18,7746505e15913142af5aa228116fc387193c6838,78282,3187392
456,1771356935,2026-02-18,633994c1421f1023d7ed0602a63059f5f27ab020,78291,3187695
457,1771356945,2026-02-18,dfde70a5721a3a53a460ea9f7efad0850c080d2b,78300,3187998
458,1771356955,2026-02-18,516a68505d135b7213ae92c47cafcfc754d16bd4,78309,3188301
459,1771357038,2026-02-17,70eedbced00d94118123f5824ce0b9532fc901cb,78734,3197695
460,1771357066,2026-02-18,7861d611ffa9a6835de3bab76d2d4b49160a2746,78743,3197998
461,1771357095,2026-02-18,1a9576a771434180c5b347ec633fc4063ce73c77,78752,3198301
462,1771357105,2026-02-18,c2a357c97856c72559e338913525f69a937ffa08,78761,3198604
463,1771357115,2026-02-18,d94d06f87d224b53a867cf515caeeb2a322da169,78770,3198907
464,1771357126,2026-02-18,395decd9b1c1bc1ae609cd1cce2d741b9027688f,78779,3199210
465,1771357130,2026-02-17,904b6d53c056043537b078d09f935bab7cef53f0,78779,3199207
466,1771357137,2026-02-18,e6494c531be6c2995064140d10b6cfbf64d506ea,78788,3199510
467,1771357147,2026-02-18,e8f9287e96b1ff1becaca45f997fa64fd0025e3b,78797,3199813
468,1771357157,2026-02-18,6c6659f42634072eabca7268a500de025fb61b11,78806,3200116
469,1771357168,2026-02-18,dbb71d669afcdb9c06791a6a6853eaa250c1429d,78815,3200419
470,1771357178,2026-02-18,db662c6877e7968669536286769a0f3514bac77e,78824,3200722
471,1771357188,2026-02-18,af89f42e70491f1a5ce0c7ec53a2df31342dde28,78833,3201025
472,1771357198,2026-02-18,26d00fbcb2c6909d198477e514768d73c1683589,78842,3201328
473,1771357209,2026-02-18,e75c055d8b9ab580265f06b606f767adfc12360e,78851,3201631
474,1771357239,2026-02-18,23f8a15a45c97e1e3ba49633416efce14371c758,78860,3201934
475,1771357249,2026-02-18,4c28a7c280dbc2a2c884d8f3e7787d74dcc4c0c0,78869,3202237
476,1771357259,2026-02-18,62d881fc6af187b7232b150dc8ac201b38167cc3,78878,3202540
477,1771357270,2026-02-18,74f6928d3fb7ae293584bcdf019f8fa1a633176c,78887,3202843
478,1771357281,2026-02-18,a02d632414e067b4380dbf9bd787eaf6f87a4949,78896,3203146
479,1771357291,2026-02-18,b8c4cbdf47b35c1c8a4ce32046da471d848fb8a3,78905,3203449
480,1771357302,2026-02-18,0daa3835ab12000e804d828c8fd8a5db92c0a860,78914,3203752
481,1771357314,2026-02-18,47e3059745fea97eeeeffc5e1b562eb7ea40d70c,78923,3204055
482,1771357325,2026-02-18,c4f04b77a53f9035bf7b58011696676a63a62bc3,78932,3204358
483,1771357336,2026-02-18,1d010e077a90f1257a0b46837841d90d24eab363,78941,3204661
484,1771357347,2026-02-18,57e4366464ddc4ebe5560b79b8f5d934cae20798,78950,3204964
485,1771357358,2026-02-18,89f5a56f4e57f5f9276959220fa85491731b7c5d,78959,3205267
486,1771357369,2026-02-18,3094d5d151ef89be6d4e2f20e05127999a043b5c,78968,3205570
487,1771357381,2026-02-18,b7e9243f36e2b18e49aab9ef3614df1cdd01ba6e,78977,3205873
488,1771357392,2026-02-18,62533db0f30461430558b75ea38d2af071402229,78986,3206176
489,1771357402,2026-02-18,a3f9ffc28dbc931143774359b2cb05c9004435d1,78995,3206479
490,1771357412,2026-02-18,4938067325485093df94c3471ea0df70ec52ddf3,79004,3206782
491,1771357423,2026-02-18,5ddf62ab03d723130668ffeb84e535a0d2933e30,79013,3207085
492,1771357434,2026-02-18,5f7be05d00cf973d31e499dd6f6eef558e61da53,79022,3207388
493,1771357446,2026-02-18,91ac69a28e6871fbdf4c92ec76efb3eccf80db5b,79031,3207691
494,1771357459,2026-02-17,25648f1427704cca83908b6f5f4dda794a0a5c77,79148,3210948
495,1771357473,2026-02-18,3de547f75f8c8b42019a3495858ece265319a09a,79157,3211251
496,1771357483,2026-02-18,58df69cf59696e7caedb3c04d70b4a2f76e60c57,79166,3211554
497,1771357494,2026-02-18,ba579b8e78a733f842bc2f059d165a358fe42f98,79175,3211857
498,1771357505,2026-02-18,96c02f8bbc48a4a4da9d6e699acda1fba963b227,79184,3212160
499,1771357515,2026-02-18,e4aadbca2f286aec5d0b18120ab108eb64872a51,79193,3212463
500,1771357526,2026-02-18,28cb6c8a5a75aafdf225655a22ebb6abede604f1,79202,3212766
501,1771357538,2026-02-18,7de1b4a497fe92afd7d413e5f17229ce3d44abd7,79211,3213069
502,1771357549,2026-02-18,5ba15e02cde0099fb8c18559d79932d5fd14e8cf,79220,3213372
503,1771357560,2026-02-18,d79e9a5eb902e35be7db2c0ad0ec5ad85cd68c38,79229,3213675
504,1771357572,2026-02-18,a174d8a856cda3e21238444b425badd9f08e8731,79238,3213978
505,1771357583,2026-02-18,ea2451e39b5755a640e5879f7371eb0eae5b5a37,79247,3214281
506,1771357595,2026-02-17,65090b0a3dd760afcdfa09afa4b2266bef09b237,79398,3218142
507,1771357597,2026-02-18,f66bd04a233466b1c91fbfd849b40d28a9d249d0,79407,3218445
508,1771357608,2026-02-18,9f988e0e30bc470937c5a5c8ec94873e6d9c8433,79416,3218748
509,1771357619,2026-02-18,4cad9eb674ea7d184d4d4b7f2af4f9ee69938ea7,79425,3219051
510,1771357631,2026-02-18,d722405026f16b2b824d0d1d09c67b9694b0ba64,79434,3219354
511,1771357643,2026-02-18,d8ec125f7ad1f37fa0a975abad8eafccac94d885,79443,3219657
512,1771357655,2026-02-18,f22861351a68590751fbcc87eb9966ea84d531d9,79452,3219960
513,1771357666,2026-02-18,355a608142ee319d01b177523c1819c50c2a0c8c,79461,3220263
514,1771357679,2026-02-18,7b8d5ce0df4be98791e9542591f40f5ba6488ca9,79470,3220566
515,1771357690,2026-02-18,d27ed8ae8b1d7f4efef656c9ef41b26adfdfad96,79479,3220869
516,1771357715,2026-02-18,7eb318a3b1365286ca7a07fc4f4b3602259437b2,79488,3221172
517,1771357725,2026-02-18,ad4d77e27273be80ed1f37675cc62bef1730dd80,79497,3221475
518,1771357736,2026-02-18,ac26e11b7e33d9c547b3ebc237b941ca10e6de5a,79506,3221778
519,1771357748,2026-02-18,6166c04d65d20083de49d696c56c082b80f2f0db,79515,3222081
520,1771357759,2026-02-18,cce48075e4509031e32b2ebb84c13a24be36ceeb,79524,3222384
521,1771357772,2026-02-18,47f79103938d752b687461e0eca4abefd11b1589,79533,3222687
522,1771357784,2026-02-18,45acdf80aa8068376055702a8990c1141d5d2355,79542,3222990
523,1771357797,2026-02-18,33592066dafbf9e920cef216682dab80662bef8e,79551,3223293
524,1771357809,2026-02-18,036a61c3e06c1b9599daaa4cc40bd73e01539999,79560,3223596
525,1771357820,2026-02-18,19ab0c115e74b0b898b71eac226aa46194a27b30,79569,3223899
526,1771357831,2026-02-18,7363e487b88b9f4ba6c2465fe477876d56581b63,79578,3224202
527,1771357840,2026-02-18,425cfab48eaed7a991591095ef0ffbeb51fe689e,79587,3224505
528,1771357852,2026-02-18,627e85ac5748828adf9d7ee071451b9b460cbb12,79596,3224808
529,1771357862,2026-02-18,ff85977730fa951a270d068fbc01e9f83346a209,79605,3225111
530,1771357872,2026-02-18,f7e7868402ffe5a1b7d7b925f7f2449e6c34ee16,79614,3225414
531,1771357881,2026-02-18,be7a69f8c55929c91a4fa681eb90c2dc74fb84ab,79623,3225717
532,1771357891,2026-02-18,24fc6fea8d18ea8e7fbd48e666ea15390bdad467,79632,3226020
533,1771358326,2026-02-18,26a6f45df71c9bac87c521ae91dfb79445530627,79639,3226230
534,1771358595,2026-02-18,88d944539d40696ce939f1ae1dd7c5690419de30,79692,3227864
535,1771359180,2026-02-18,de0a045d671a7a68b712e4b7bea6f2228d5ce5d9,79780,3231005
536,1771359863,2026-02-18,9a99c223316cfa37263f911563d76f02e8bc783d,79839,3233005
537,1771359978,2026-02-18,a45234dc369dfff4da366132ea9cd3362ba630df,79878,3234627
538,1771360702,2026-02-18,45ce5fd59a9ef5463581f600016c4784ef08895a,79982,3238483
539,1771360775,2026-02-18,9f872d5c4bd2e11b7242bf553503d1cf2a5dae33,79913,3235590
540,1771360831,2026-02-18,59a223b2aa5937df7e5c3d245a193b462a834cda,79955,3237002
541,1771360880,2026-02-18,5f0ac504b496195d6aa82dbc1771773a650adfc5,79955,3237006
542,1771361015,2026-02-18,a592d2d9f5edfbe2039d71e6031894b10ffdfc92,79982,3237533
543,1771361056,2026-02-18,9e6eeac0e16ac2a4db146977c8285d63f488bf4c,79982,3237255
544,1771361482,2026-02-18,517d5f190adeae10718444b1e46f3ee3288b126f,80240,3249218
545,1771361966,2026-02-18,8919d79e9b00d4f17344f79a77be8de42f40d0ac,80603,3260955
546,1771361986,2026-02-17,ac7fb9a0cf336c65f0fca0b469d0adf29336a9e5,79465,3236346
547,1771362072,2026-02-17,371fea372048adbdd6467054065f6b7d12a587aa,79580,3238799
548,1771362225,2026-02-17,b547af7c1d9416c59a51a8ec8d3e6e022c2bab51,79580,3238800
549,1771362297,2026-02-18,d04da92968c2a9e99f0e3595f8feb008194caa4e,79581,3238819
550,1771362297,2026-02-18,a127392fd1c7cadb1effc0fa1fec47c85537fc7f,79581,3238770
551,1771362861,2026-02-18,6850187817d79247b1c4f45544c64a7ea43ee2e4,79581,3238768
552,1771362957,2026-02-17,d3317c9c4b73e3dd32d602f1d76e965be4aad17d,79581,3238762
553,1771363462,2026-02-18,c629417f743ac915c2fbffe3fcfcb5e3031d9e9d,79666,3240596
554,1771364055,2026-02-18,ec5c57d27a5a7557d451734a7c7f5e4f9f1510ce,79710,3241220
555,1771364533,2026-02-17,28097059e0fd7166e4c50547aedc8329a161bfe2,80197,3252429
556,1771364728,2026-02-17,0d49fea7b0e62ceb432fa8c10e3773db65ad0c37,80205,3252655
557,1771364801,2026-02-18,6773c706ee429fae9c462cc8cd3d404d1298dfa7,80416,3258119
558,1771364918,2026-02-18,a91b6ab8c36bbf3712ed89e8501fae81dd685a6c,80417,3258133
559,1771365679,2026-02-18,f003eb164c51a60fc9fdc920f323fe21088cd4e7,80472,3260437
560,1771365781,2026-02-18,608a908e33223b42f4f1b595bf6304ea6dbc61b6,80501,3261221
561,1771365844,2026-02-18,fe961691bc5ddf0525eb302beeebd3fb022fceb9,80527,3261929
562,1771365915,2026-02-18,37b29fbddd6acec9004393f04fc359466c1ea3bf,80558,3262731
563,1771366025,2026-02-18,ded76276d53fec9294d546e9824f83808cdb51df,80579,3263274
564,1771366236,2026-02-18,f0776059c475ca4add33e30aa7e3e767b12e968d,80615,3264241
565,1771366275,2026-02-17,616f387ad38f21b2538d2b13a12eec510195f3e3,80656,3265410
566,1771366381,2026-02-18,b436b2931cf321e6d0721e9f2bb8180382675a56,80716,3267773
567,1771366510,2026-02-18,8aaff3208a7eecee0fde08cc0950659d41d3184e,80776,3269550
568,1771366977,2026-02-18,02796a3ed19a9520626a7cc6278c85c553a9f5bf,80949,3274515
569,1771367046,2026-02-18,18c15097e34e19a87e869828e9cf0123b1a53bf0,81000,3276009
570,1771367109,2026-02-18,fbb242d172f2fc8baa4254acfd362957a68ff800,81064,3277991
571,1771367247,2026-02-18,f0df3210b100c2944e485ea041bc6ae1e0648141,81120,3279749
572,1771367264,2026-02-17,15d45c6fb8d09f724b95f46551c4a5eabf464ae0,81172,3281677
573,1771367338,2026-02-18,945f2df6c88ba41e2b1a0cd43bb5247709b96711,81250,3283929
574,1771367467,2026-02-17,ed5e08551cbab7c6c9e0ea7e5e0fff2c2c1a5dc8,81347,3285816
575,1771367822,2026-02-17,91a50f72d227bf5783341a2738f812a36db42b22,81916,3312060
576,1771367960,2026-02-17,4b4c6c3ab1b793ab4b2729d619899fa1528b56aa,81965,3312822
577,1771368227,2026-02-17,fc2669fac572d428961c8509744f0a1f2a49d4b8,82229,3318231
578,1771368271,2026-02-18,f923032029259690540d32e9c887d3a7a3bd943a,82871,3336027
579,1771368722,2026-02-17,23d9fd35e01339bc848df8c075a5f79a8cce1f69,83339,3346061
580,1771368957,2026-02-18,7d01a282d420a2c0cf65bb6afceb425b5df2963c,83362,3346628
581,1771369039,2026-02-18,50944f6dc15c87bf1931d1e80ed23735a9a23b76,83439,3348022
582,1771369058,2026-02-17,eb54236402bfcd6af48dd9406733841c8cc96348,84070,3371973
583,1771369123,2026-02-18,7a78bebd743bcedf046b68dec2d35d8477a8c22b,84165,3373875
584,1771369234,2026-02-18,b5814c7d5af0d15d734dd278286c57281f3b0756,84223,3374939
585,1771369319,2026-02-17,447134f07f50f4a01acc30301a19334b1b185b0d,84688,3384871
586,1771369389,2026-02-18,91628267a3ca353ed020a12721a1f4ba064b7736,84754,3386388
587,1771369482,2026-02-18,bc50be107668e1da3dc525cf9aae120c0dc8bac7,84780,3386852
588,1771369825,2026-02-18,7061542c60d26d01ef1aa353190d33e86bbc2d33,84826,3387979
589,1771369918,2026-02-18,b92a0c2c1e45e07965cdd29e0f2fc18bb2e6c099,84862,3389399
590,1771370003,2026-02-17,a6734db177abb619494881953b8cd89c6bf381c8,85042,3394319
591,1771370117,2026-02-18,09a4fd32739a2f306750283b6d508977bac6eddb,85221,3403081
592,1771370310,2026-02-17,c3ae9ea28749f2e49f8dc092cbaa559120a89f62,86247,3420712
593,1771370516,2026-02-18,119b993b1a2b61cdb08f9e028d4aaa14817147ce,86271,3421038
594,1771370608,2026-02-18,ceb821bbb8f06811ea69d1bc4779f8b2aea4a80c,86369,3422868
595,1771370672,2026-02-18,347f64838f402570ec1642f9c3a7374e88cb4cd7,86378,3423097
596,1771371484,2026-02-18,28221108cb088db112a4836dd3f9e911854aa9ad,87040,3437967
597,1771371605,2026-02-18,bd060726179a62df1e80bcc5d208ab48c1172ad4,87150,3440137
598,1771371668,2026-02-17,9bea4612b6f27bb59012cb89ab4d51f61e87a1a7,87743,3455052
599,1771371843,2026-02-17,d570b94dd81ae9b24f9d3c6d27694b8577df4701,88043,3463819
600,1771371952,2026-02-18,b84a2deffe1a58e700a2a119fae1c5411c6fe283,88170,3468742
601,1771372073,2026-02-18,6bd9f02765624a1e3512c5c4db9dc2c9be9cfc07,88349,3476548
602,1771372470,2026-02-18,7509d7af8c6f142c6c103855b838e1742c52daa8,88525,3484258
603,1771372503,2026-02-17,751fc3c18adfe0e15290cc5fab51516de9ac0121,88576,3485751
604,1771373277,2026-02-18,6b128b3c5f5d219451101ffcc30198cdd5bbd764,88695,3489900
605,1771373504,2026-02-18,4a0a5c252e922e19ed12f1efa44ad41299677afb,89043,3497324
606,1771373600,2026-02-18,e940191192483bc37cf80964f39b979f893b5b3b,89202,3502322
607,1771373617,2026-02-18,9ee6c2c52c43ca98d9ec908a86dbc40fac2371c6,89453,3508694
608,1771373729,2026-02-18,f1bb4052efa4651f943198b9fa186e455468b7f3,89894,3524857
609,1771374180,2026-02-18,80a6894fd098b40e6f2bc6dd1b802e0f6b5d32d2,90150,3533292
610,1771374385,2026-02-18,6065f57afe094cda723026a12818d7b38a5b7dba,90247,3536862
611,1771374954,2026-02-18,de8e2adc57552efe3387f28b7a4c330fe1e27c92,90379,3540566
612,1771375143,2026-02-18,a62eefdc7b8781f93113bbc26af5da0a1be60045,90378,3540547
613,1771375188,2026-02-18,3cf2cccce41c4c41f3e1f4ab27991595355ea50b,90909,3560530
614,1771375468,2026-02-18,4016b95ece1eaf9961b0519403200907236b0038,91285,3574896
615,1771375774,2026-02-18,21101fab33a6ece001826f72b8be67a88c236d42,91391,3578899
616,1771375880,2026-02-18,682306c3f5487df75608efe4a79e1058b24daddf,91480,3582382
617,1771376016,2026-02-18,1e6b3fa7cc2631e6cb60abdfc8c5e4f05f3151d3,91489,3582651
618,1771376647,2026-02-18,8d49115ff1239f22610e83f1c36de64223d55614,91512,3583699
619,1771376772,2026-02-18,6c526992c8347a8c2019d3311d42bb03a56a6fb1,91586,3585614
620,1771377047,2026-02-18,d63f8f2c0044e7b85366661b95478f65457cd8ed,91661,3589187
621,1771377058,2026-02-18,fd74ffcab80ee52fb6d2079d870f2a9d42a72210,91746,3592967
622,1771377350,2026-02-18,94840c2dea589b2169e6f78532399e553c117f14,91918,3601538
623,1771377452,2026-02-18,e8e039ae36a76c2721b87204772112720170c35a,91965,3603202
624,1771377556,2026-02-18,4744a91be379ca6cb8de0bf357031fa9ace7a34a,92000,3603955
625,1771377761,2026-02-18,791968cf7a26bae6d4842a62868bb3387e7f038a,92069,3607660
626,1771377779,2026-02-18,ae6eccb8da3505819d48cce53d86d32fff19201b,92099,3608063
627,1771377930,2026-02-18,1d8802f87fd747c31ba1533d39e2b0ff217a21ec,92204,3609935
628,1771378015,2026-02-18,efb9f8256e82013fff29454c991a5f83636ddad1,92260,3610675
629,1771378191,2026-02-18,73c7864e3a7b1278a8dc80e6e400596f1e74d510,92354,3614619
630,1771378456,2026-02-18,c936e01ae1103fe7b5ecca98158fb958ea10bb5c,92632,3619325
631,1771378571,2026-02-18,cd4fb5f800ff6ef94567825de2168848f46bcdea,92746,3620999
632,1771378632,2026-02-18,01e0079a0d10eea8d89259272f7a3b91d6788521,92882,3623879
633,1771378976,2026-02-18,0852ba3ba22e5d6afd840dc454e565810886201b,93172,3635337
634,1771379063,2026-02-18,2c078609ba5819fc05d75a893e0f61dbce12152a,93421,3644617
635,1771379074,2026-02-18,7ae37b53e11d2ff3d4ec6bc7a236bb49cc59be17,93414,3644393
636,1771379146,2026-02-18,5965c08a14e462c0f6a850d4d52a8df8f191a01f,93453,3645703
637,1771379282,2026-02-18,c6d2e3a4784bb58dbbed40e3ced112389074ef33,93457,3645771
638,1771379437,2026-02-18,f8e00a1d42dac4c07a2c507e307972dae1116192,93458,3645803
639,1771379863,2026-02-18,49b073acb7072df55085c8c4032cd8a9f7cade76,94099,3671150
640,1771380025,2026-02-18,958dd91dbdfe084f8e2a8794fa72c286a01bd513,94370,3682461
641,1771380280,2026-02-18,322d11fd4ab52bcbdf7fe2c0a695ff2dc1f998c8,94517,3689876
642,1771380622,2026-02-18,5b8b3e68d6b6fc6d44b5533d5003a2472e0d95d0,94642,3695996
643,1771380649,2026-02-18,93cb2450032c9ae9025876503bec325ecbacecab,96289,3759224
644,1771380998,2026-02-18,3eb85e69bd463676bfba3b612eb9b87237c534c7,96775,3772250
645,1771381079,2026-02-18,efa3b93c275d8a5f9291e9654fad501bab2dbd41,97540,3802128
646,1771381252,2026-02-18,ed1ff92ce93de7e94d58d4d4d85313b5d85e84a1,97604,3803975
647,1771381458,2026-02-18,0919d9334b2d8cc236aab2a686ed1139080bdde4,97763,3806621
648,1771381965,2026-02-18,1b561198f8b625652f60cbc8c77e528d7a615f48,97764,3806653
649,1771382054,2026-02-18,e7c2339f18dbc6d96ef435c699dc02caf16f0a31,98725,3848265
650,1771382384,2026-02-18,c15b43387d2d6f7f212c9758ba330196cca8c2c0,98783,3849331
651,1771382535,2026-02-18,cb6a0ab9b1beb1bb5d5cbf66bb85b9b5c800374f,100078,3908068
652,1771382761,2026-02-18,d61fe1f844a0a60ae0fc968ec55ce11847b3f79f,100356,3913595
653,1771382769,2026-02-18,90778807997930a299d9db4e649eff535bd84525,100837,3937080
654,1771383282,2026-02-18,20997cc66c209977a37c10b97ae450f62a349888,102044,4000699
655,1771383441,2026-02-18,d78a2843c080caf09bacd073ec43a010f2999955,102045,4000731
656,1771383528,2026-02-18,c149f59aa769219bf09af90b1bf8908568c06efa,102819,4043143
657,1771383708,2026-02-18,31786a9b7fec1dae9a8b20720b960c4765892af6,102820,4043172
658,1771384292,2026-02-18,9e7516369b493fbc486a3e9b94a118af51171f1a,103610,4061085
659,1771384381,2026-02-18,f9bdc3584344a1981f3139a49bc098fcce2f57ef,104190,4096208
660,1771384586,2026-02-18,fdde4ed7427a6375f4ca8d1a95c48039dbd0f894,104770,4132447
661,1771384929,2026-02-18,ad32946b7183bc7d1e6bf9b92ad65c85c935c596,105350,4169846
662,1771385087,2026-02-18,d29beb4b5752f9b217f12b71b9fec72439b08e04,105930,4208402
663,1771385277,2026-02-18,4236647b44c9038877c629f44b7c142f0f43ade3,106709,4260998
664,1771385459,2026-02-18,91ce88a34d55b20d267ad46c2d59526010b32d6d,107488,4315152
665,1771385802,2026-02-18,8fd09ec008bbdedbaf6eefc2d807edfee3f3f72e,107614,4320095
666,1771386429,2026-02-18,631ae5919909e213ce16de1ff96299b5910b9dfd,107786,4325247
667,1771386804,2026-02-18,db4f96ef10aaa142d0db6e5674a025b3b255c5a7,107888,4327627
668,1771387202,2026-02-18,03811b605b016fbf62290b92be523c3ea2a48011,108191,4338784
669,1771387351,2026-02-18,13a4171c31df2c98920ae5c4737c0bddb153b9b1,108227,4340526
670,1771387489,2026-02-18,9dbd9b53e41fde4f5c06712c7bb871452f6c5271,108261,4341626
671,1771387693,2026-02-18,458e21f2acbebd8b6247051cd47efbef341794fb,108262,4341658
672,1771388074,2026-02-18,b59b7dc807cb53d3070aad8a40204d9dcac9fdcf,108306,4343024
673,1771388225,2026-02-18,1e22104386d24812c17095234b041dde4236973e,108361,4344610
674,1771388561,2026-02-18,432efee53e71e7555bcd2815ff0ca6b80f08cf17,108459,4348603
675,1771388676,2026-02-18,ac06e95f0f42ac4fef8d332abc18632029a0cb11,108507,4350743
676,1771388752,2026-02-18,8bbcf1990d829470b80d9bc19d4e1a2bc6fbfcef,108519,4351065
677,1771388860,2026-02-18,f9d6ac89a69e274318f43add546285b6a2f5724c,108563,4352979
678,1771389153,2026-02-18,ae95dbe5b73cc9c3404e303881602633af9b8b5a,108593,4353795
679,1771389216,2026-02-18,bd10e11bf6a239e6734c974af180902a7ee54bb0,108623,4354814
680,1771389295,2026-02-18,808d57ae510a5c771f61a37e8914fbf4214cd1f3,108658,4356416
681,1771389360,2026-02-18,921791dd27a98015b0fde95d48c7e1216b1b5099,109542,4399698
682,1771389594,2026-02-18,79515f230eaca2ea5830ededcc950e55fb586bf2,109603,4402048
683,1771389696,2026-02-18,8aa65491529d631a028f8cb245f8294a73eb7084,109689,4404920
684,1771389806,2026-02-18,f3d120245f2b8611bd1910f1eb28672220fd0920,109802,4410412
685,1771389878,2026-02-18,2bfe23f3dd0f59089bfc62e3f165ed328ecba01a,109827,4411191
686,1771390425,2026-02-18,e08a145bade1bf6786be5116e402deb0f54c3fe2,109842,4411909
687,1771390644,2026-02-18,66643bd6e5f0359cc93362c8d6eb6356c4df3880,109861,4412873
688,1771390760,2026-02-18,3a7894bb7ecd5cb685a90011943be502a3b9cea8,109898,4414083
689,1771390943,2026-02-18,f6a0463e59a784106f76710899333d83b32f8d74,110069,4418564
690,1771391013,2026-02-18,c722d8e05ec154e91104c885991da110f9b57215,110274,4425304
691,1771391073,2026-02-18,51422afb9a05f66265123e32b8c1400ca98817a0,110418,4429071
692,1771391509,2026-02-18,93a213b49006e6666b0c3b683fe2e3e66df3f030,110521,4432643
693,1771391536,2026-02-18,c21e512ff22a153353c2eda2042ee7864dd82682,110724,4437579
694,1771391860,2026-02-18,abe5840ba26c764661b58d6a95a8225fc8ed3325,110903,4441711
695,1771391911,2026-02-18,cc9cee2c27c84ab0d5f5fcce82e950971bda6f8c,111288,4457634
696,1771391995,2026-02-18,3a2655f3bc8a80d761620bb42c0128e10e17f7f9,111315,4458228
697,1771392066,2026-02-18,65da1cc44cd928344103643cb6dd6cf8df7a215c,111393,4460525
698,1771392080,2026-02-18,05c0cae1960a3ed9e1ed6c8086ef6dc60ed30ef2,111451,4462579
699,1771392200,2026-02-18,efdae7643bc8da4a4f9ede972e3bba446c49e965,111467,4463375
700,1771392328,2026-02-18,df9370f488d4308ea7b9a03fd58fa3201813b2f3,111614,4467326
701,1771392428,2026-02-18,36cf3e01258a26850bf980111f7ee377603ee1cd,111657,4468467
702,1771392498,2026-02-18,b7cbfff0da6f1b518902d0a5683a4cea3783efab,111804,4473014
703,1771392518,2026-02-18,79664ef8b0e3c4f770e1a633255cf8c718c876d3,112567,4515021
704,1771392562,2026-02-18,d1560aea390c5c6bb1155094c6f48519eb13a2e7,112621,4516783
705,1771392635,2026-02-18,44fb8e8f33fea7e1af1996686c5f4fde607a83d4,112768,4521925
706,1771392847,2026-02-18,8986dcc470dca95a2d839c6c9f8e254065c22eca,112980,4530113
707,1771392917,2026-02-18,a83ac990839e01fc575d391ae705f1fbdbb66a66,114722,4664963
708,1771392959,2026-02-18,b4796a165926b20202a9d4dc1cc767bf08455e58,113203,4539682
709,1771393071,2026-02-18,fefebdfe017aabc0e260d5617d09cd63f19d0c1c,113437,4550754
710,1771393178,2026-02-18,245fcb2a085e4567b6257a1fa7de53eb036c5d41,113682,4563433
711,1771393368,2026-02-18,5b7bf68e54fc08d79db47b498049e8c5fadafcac,113932,4577454
712,1771393451,2026-02-18,65236eaf9c056c65dc120d0dfa1db7d0d3ba8b17,114105,4587678
713,1771393671,2026-02-18,9f438c07b6fb79d16f73d916cef209e9fcfb246c,114272,4598127
714,1771393745,2026-02-18,a952510abc5d6c2510d7e90d5b5e82eef1cdcefd,114439,4609248
715,1771393821,2026-02-18,4af6b6c2293eaea4702beaec2bae49d143c4fb92,114606,4621043
716,1771393981,2026-02-18,9e7b0041ad225e476ba7d78e03035b05e8823724,114609,4621131
717,1771394030,2026-02-18,674f1cbf3f3bdf03ebb4f7460de436cdb5c9b19c,114776,4633657
718,1771394200,2026-02-18,0f2da715c94ccc8c8c36c2f184f26a53a9620df1,114943,4646869
719,1771394319,2026-02-18,909e4c9d5bdfc1e12f9a831380fb39e9d56746c7,115131,4650260
720,1771394370,2026-02-18,b6a323c216c017ae9f65c6028cc48d1a3343c163,115298,4663466
721,1771394578,2026-02-18,ced1b6bb420093f1fba85492cb5a25d4f0d5517a,115466,4677424
722,1771394686,2026-02-18,c14934318ff63aeeef56f9441e9e0602063c9f3e,115634,4692047
723,1771394752,2026-02-18,4dd805b3d8d13355c2fd78647947febc03a99157,115802,4707352
724,1771394818,2026-02-18,caf8bf224c9b2e42ef40491527ac85653b9129c4,115970,4723323
725,1771394875,2026-02-18,e92b63f94b661915f1b71b665f625d189fb85d90,115971,4723355
726,1771394876,2026-02-18,7dc73b074f3b35a0bfd94e52e5b36329c8fbe34a,115971,4723355
727,1771394890,2026-02-18,9570fd67914841d63d77d9b28f79309834bf6be1,116139,4740000
728,1771395106,2026-02-18,d4e58597551cea2e9a0a0ce7800b5ef8050d30f5,116307,4757315
729,1771395107,2026-02-18,f6270387450e052df8584ae6b5aee4250d2fb5e8,114912,4668373
730,1771395187,2026-02-18,ca4fff2d339dd7d16bb44321ab659b1f7792d12d,114913,4668405
731,1771395388,2026-02-18,cabd0efde5b38fd3a4699d2e1b6b781c47ac2ea1,114973,4669511
732,1771395388,2026-02-18,19c54d2060607be7da777ae078b1c1394138ae7c,115023,4670468
733,1771395406,2026-02-18,b0df1de2995f8866fa9591389d184d458a4653bc,115067,4672468
734,1771395469,2026-02-18,cff6cf57e577cf0a3a32109db6f75799739b38ba,115092,4673657
735,1771395519,2026-02-18,86e9d0a20a82210703da42de80ec8b5ded56341c,115096,4673775
736,1771395568,2026-02-18,52a5c740ae3df46f2e1f2e6d7797f2a254ee95b2,115096,4673746
737,1771395620,2026-02-18,c32903b174f39bf7e9698e7818752347654e61e5,115111,4674348
738,1771395681,2026-02-18,168cf19b3b1ee7da4d46a3fa671350c3ccad6c86,115118,4674524
739,1771395872,2026-02-18,6b958ec433c38391341994913d471932b868a539,115977,4694751
740,1771395888,2026-02-18,e1c4530976202f48c0e026c3d19d27cf3ecad9cb,115978,4694779
741,1771395993,2026-02-18,e3be280f7f3c7ab8ad8749b92a612c8e9d1531b3,116018,4696142
742,1771396046,2026-02-18,6b68d45d0dd8637542a8915a5caa965c5406a01a,116030,4696564
743,1771396298,2026-02-18,31be22f52664c9ef543c79ee195702e1a596c04b,116058,4697798
744,1771396349,2026-02-18,321c660f46802aa839a4fa006b1adf726e6bd59e,116060,4697845
745,1771396390,2026-02-18,c2df8e373ec169bf3905dce87d2b0c05ac55dae7,114913,4668424
746,1771396399,2026-02-18,29c23e7170fe26a90a5e64fc4611598026659c8f,116074,4698452
747,1771396469,2026-02-18,b183223d2442ea218636d893599a8febd3c50ad8,117045,4722543
748,1771396509,2026-02-18,7835e83a9b22e52c7e9568563b604c004d3ff8a1,116074,4698471
749,1771396623,2026-02-18,f1863d719847474bbe20a46efebbcc0430b8f381,117081,4724209
750,1771396685,2026-02-18,cd0556c5062129a0d0790f489d736cce7f339e6c,117088,4724385
751,1771396766,2026-02-18,d75a08ef572989817693b9ac891be1f00892c7c0,117093,4724497
752,1771396863,2026-02-18,6988ac409e8fb4e6fc8aa45438415e2122f8534f,117145,4725992
753,1771396937,2026-02-18,6e0d2e3748e684306bec5b1b28faf84472f57355,117146,4726020
754,1771397007,2026-02-18,0d8c2af60cd7002009809a62ba7fff0468e6e7a3,117185,4727576
755,1771397561,2026-02-18,fbb14dd203d9bc9761520a2eac20f650ae731202,117185,4727595
756,1771397994,2026-02-18,526a42b63c50ab75a06bdc600c3e4d735e5b15af,117209,4728301
757,1771398031,2026-02-18,a7f896bafb2286e66fd344a6243f59e1fe3111bc,117231,4728725
758,1771398187,2026-02-18,a1e1d5dfece54d8a8417836584f2c0950e27a028,117328,4732718
759,1771398332,2026-02-18,fbdeeaa409d84c9ebbd56b9c5e633cb393a89dd1,117480,4738072
760,1771398377,2026-02-18,b618d5536a0d2c00d55b2540ba7467722fc4306d,117498,4738764
761,1771398774,2026-02-18,d7b65d1b4e79814954c8eb5edde5f3c27d72fd1d,117569,4740256
762,1771398800,2026-02-18,dc7bf6f1c0bb77805a9ea1660d8ee52d165d2b5c,117607,4741909
763,1771398865,2026-02-18,51e34df1365dc1bc37d97bca23c5403625e84cc4,117626,4742624
764,1771398971,2026-02-18,e14fd2f9d86b4610ac680fdb36d08cf2bb174bb7,117634,4742958
765,1771399121,2026-02-18,feef2409be7243307e746cbcd11e2d839991d221,117726,4747231
766,1771399172,2026-02-18,2dcf2d2c84d848557bcd60b22d679949eb0f8989,117747,4747991
767,1771399235,2026-02-18,b853ce4d862001a8481541f55d1f5f8e10186195,117748,4748020
768,1771399260,2026-02-18,cc7b0f31fd770db2f90ba58a5bb4d64e5206c4d2,117949,4752922
769,1771399327,2026-02-18,2b6ff59c86f078075eea6c55c5ef4fb344940978,117981,4753656
770,1771399385,2026-02-18,c88d159625547030010df979488cb2d8bb97d95e,117982,4753688
771,1771399399,2026-02-18,2f93cebaf5e6cae0f300c88b42494af3316a361d,118033,4755385
772,1771399443,2026-02-18,75519b57b4fb43f800c02bf6c58ec7bcbb2c675e,118065,4756009
773,1771399468,2026-02-18,7d49a5e6f1373fa3a41fd3245ad0b8656cde36ea,117637,4747467
774,1771399470,2026-02-18,25c99131c761642eaca14ef609daf17ea62e1aa4,118374,4770758
775,1771399525,2026-02-18,d8e48ea6699399db647ddde71166bb4584b09ff2,118440,4772805
776,1771399552,2026-02-18,fc678d63ff983c42598a407e116bcf24b275b715,118521,4774107
777,1771399632,2026-02-18,aec82aba86043ef61057e0f51ef47d5dece8d394,118551,4775417
778,1771399753,2026-02-18,ca2e5871eca381b23a81a6c00c1b690608080f71,118568,4775834
779,1771399923,2026-02-18,2f1d85d00ffbdf5e5493533efd0b02f860614659,118520,4778945
780,1771399925,2026-02-18,a6cef88cc3de494fa22a639efce196bebc0793c5,118714,4784021
781,1771400021,2026-02-18,cd44ef00c41d3a164df4450a0effb7b7b9c10c21,118719,4784144
782,1771400215,2026-02-18,0f4df52292df27987041b4caf510c0138cd010b7,118728,4784363
783,1771400293,2026-02-18,451dc3e370ec1f56532689f5f24f3263a0ce8780,118747,4785093
784,1771400594,2026-02-18,980ca1309ded20d9433530d77783a7f49212697c,118778,4786409
785,1771400607,2026-02-18,ed58b9719f82eaff1b95fc5140428aa05b2cb8d2,119178,4793208
786,1771401025,2026-02-18,ff8f70032631243a282a3c8d364f3f52f0bd9a09,119215,4794903
787,1771401143,2026-02-18,9aa78c19fb7f0ebadc48e2e0be3635f90d4bdcb9,119220,4795054
788,1771401203,2026-02-18,26fac31e3bca6104f300f812e0957b80eebe858d,119229,4795279
789,1771401278,2026-02-18,c000a332a98ddd524876c70da5bf61069d15cf4f,119237,4795475
790,1771401290,2026-02-18,c70e6429809a15db88ed15c0b3ac798df543c4a7,119379,4798618
791,1771401460,2026-02-18,48e38d670f22ac148f336f4faf388e54e09e80a8,119517,4801071
792,1771402326,2026-02-18,aed04432aaec5d6259a98a95ec4af68e5284a2bf,119551,4801665
793,1771402779,2026-02-18,e33ded1c3546862286c0eaa551de2bfead39c1d2,119553,4801725
794,1771403446,2026-02-18,c9b548c6e0e710559ed65d7146592a81c04005bb,120853,4832806
795,1771403874,2026-02-18,9fd2d86c10ff588922d19b440906b371b6b87144,120901,4833794
796,1771403980,2026-02-18,3d1f32095c789e7fb8ed9558cf09f5c1f0d78a37,120925,4834371
797,1771404334,2026-02-18,69eee9b5ac5f9a93cad36ead7e12379840fc11b3,121026,4836511
798,1771404668,2026-02-18,3564603bb2e44b9853d7f8ca3bf6cb59dd71caf3,121120,4839609
799,1771404750,2026-02-18,3caf74151511d8844fce9eb4acf22b656f7d7c8a,121152,4840862
800,1771404817,2026-02-18,b868388eed29377bc88ac71fbfa6567f2fc2b650,121277,4843167
801,1771404986,2026-02-18,edfc886b33896984bd675d3ddea8dd349cbda62a,121334,4844624
802,1771405028,2026-02-18,a92c649903c75558e253e441abfb7c10e9f49ed3,121989,4883907
803,1771405142,2026-02-18,4516c3cfb71b796e24a78f9452edc3e498a2448f,122092,4887744
804,1771405180,2026-02-18,61807fa95ec4951a0f5f730e0e24764bc59c19b2,122360,4900275
805,1771405250,2026-02-18,da324e2f750096bbcc4f3f3bcc02621be2a1b7d2,122385,4900941
806,1771405396,2026-02-18,0ec54d27abe2dde72be23bad77644329080feb92,122424,4901770
807,1771405634,2026-02-18,aff59b6dc4d9d001f52f06e80f079e964cd42a83,122529,4906363
808,1771405776,2026-02-18,62fc0902a4e6dd1fb0fa0aa3d9ef5d3611d31a53,122613,4909340
809,1771405859,2026-02-18,d2396e921cd5c599d470c52117dc7b1abe47c865,122751,4914949
810,1771406212,2026-02-18,2119a6dc84242bd0d7880eafd39440e8413544ab,122810,4917311
811,1771406296,2026-02-18,c2cb1aede7ecd134f6a86f0ca4ad699ca4d9640c,122811,4917343
812,1771406399,2026-02-18,cff1188b8dc0d914b0c492f4513d74e873f80d23,122920,4921702
813,1771406437,2026-02-18,fb7b9be1b1132efaa33ded3ecbe8a5b6a55dc702,123097,4930974
814,1771406607,2026-02-18,32e6305299ebd70da163a625318879b640295898,123098,4931006
815,1771406761,2026-02-18,c50eb7a0d4130cef911263d19e0c32521873a8b2,123250,4936120
816,1771407233,2026-02-18,bedfe3e69af96edeffca0c6360eabaa14ebe5b78,123269,4936667
817,1771407298,2026-02-18,117d32e7cc6a457a6a1791099a2ee25cdac02909,123320,4938559
818,1771407354,2026-02-18,b7cd96c7a823f8d5061d84192df9f157bd49e683,123371,4940627
819,1771407704,2026-02-18,c230dc0dce4bb635657376d87f0991ec90987cfe,123452,4943649
820,1771407950,2026-02-18,f5516f8c9a7b3a702eb79e993122ba415f7fa14d,123502,4945231
821,1771408026,2026-02-18,480a97e70627e3c587034012c513d9a2deb25864,123530,4945984
822,1771408094,2026-02-18,0a6e95b197c6c44c4be20e875ce63984abc7cb30,123585,4947240
823,1771408163,2026-02-18,ef076ae7234a3bc9cd79dd5ab33280e5675b2057,123612,4948819
824,1771408319,2026-02-18,0dee862954c5a89f82244ebaa03cffc50b7412d8,123711,4954028
825,1771408398,2026-02-18,89c0c0f92e92dcb94ec09a397d345d67d17ac23e,123760,4956301
826,1771408478,2026-02-18,83f2bdb0012598153a329062228cd732ab0222be,123772,4956870
827,1771408582,2026-02-18,da3fd21216cfffd9183cce4c17f85c18da9830e8,123845,4960021
828,1771408648,2026-02-18,a0144e7ded76f1b65acd03e0f4dec7f61f4b6f27,123887,4962093
829,1771408707,2026-02-18,6896fd5121997dacb4efa0d112fd5116ef28e193,123947,4964766
830,1771408764,2026-02-18,17c0f639b6ad7a4d9ad869ad7b95bc2ccfd24153,124010,4967754
831,1771408818,2026-02-18,c0298bb61ff71b8391c61dc842dc2cd1b33c3f74,124072,4970676
832,1771408917,2026-02-18,94984b92584d5a8c38b5684b67e9f305e79c3e4d,124151,4974156
833,1771409473,2026-02-18,ddfeae386e12947cecde0eb86ab55dbad37cea48,124151,4974072
834,1771409707,2026-02-18,789aaeee1c3a2914f08f300a37162fa1002e805a,124198,4976172
835,1771409755,2026-02-18,f2415328fb6c51c625e93ca5c402f89094672869,124240,4978055
836,1771409948,2026-02-18,20bf619f24ae9c0dff62cc4a7acb9a4f43419ba3,124296,4980780
837,1771410019,2026-02-18,0bb45dc4d48071dde881048105452494c35ef079,124350,4982730
838,1771410092,2026-02-18,99c69f7987d408ffa6e0f29f05cd97ef3db9c783,124437,4986587
839,1771410169,2026-02-18,cf706817d370d2cafde3e928b554e98bcb0595ea,124502,4989137
840,1771410260,2026-02-18,0b92b6eb5f93b9d1e21f13cba7ede5035448f6e2,124598,4993342
841,1771410344,2026-02-18,0ec15cc8de2efa816ae11f933f23823893a7585c,124704,4997695
842,1771410526,2026-02-18,2444df49fe644b66c61e8e0be89a0075c9cbf02f,125108,5022281
843,1771410982,2026-02-18,307fc82c29de0f91e4e2c78ad027ce3b693d57cc,125145,5023541
844,1771411101,2026-02-18,fab103cd2221feb546070cf2c62bcab7338f3a7c,125177,5024235
845,1771411208,2026-02-18,9a01e04766c91376a0de1e8fc2549bef249ef67a,125190,5024390
846,1771411420,2026-02-18,92c072858ff99a9a037ec28e4ccc764166d1bd4a,125246,5025513
847,1771411515,2026-02-18,f1fce06264b774225cee43da46d84b8f2bf15843,125276,5026214
848,1771411604,2026-02-18,6099ae2fb463c89831e296b93806129b31297c9a,125335,5027834
849,1771411654,2026-02-18,49a97534b320617cd606c41c24c4b6e8e8935490,125105,5018519
850,1771411725,2026-02-18,3393bc9515688f16f1b78e6284f81f197e9d1b0a,125194,5020255
851,1771411816,2026-02-18,5b7abb1973abc67623a613758efef7b39ac7175b,125173,5019664
852,1771412012,2026-02-18,0787361f656d304da91a09c5b20185eade0fa4e0,125267,5023319
853,1771412127,2026-02-18,c188cbf1ae7f969b89f197cd26ff75d1df02bf32,125287,5023077
854,1771412239,2026-02-18,73a362ac10122acf79373c7c7c77c00964a90f4c,125336,5024471
855,1771412305,2026-02-18,6ae204e0505a2aa5bb8a86c27c7c8ec13212080d,125321,5024196
856,1771412365,2026-02-18,366731a56d1c3845f74396178cba942ad12c66e1,125484,5033309
857,1771412555,2026-02-18,59aeec1b5bb08fb6782107773810b67a2e95986b,125471,5032973
858,1771412686,2026-02-18,34456d88d1c852cc0d75159b10e887ac1b772333,125467,5032867
859,1771412761,2026-02-18,b403841e87514190ec02f5479b8bef549fc71599,125461,5032728
860,1771412877,2026-02-18,05c318aa3e5774b27d74166ba4c077926f328074,125457,5032669
861,1771412911,2026-02-18,b61e823921db0ee595493df3bf418e0dd03cab70,125601,5041072
862,1771413255,2026-02-18,5c821f9865d9e7a4973da8a515b1c3f3829aaf81,125669,5045138
863,1771414861,2026-02-18,92ac076e7cc61f73d7563af08dcf91de739523bc,125745,5050539
864,1771416365,2026-02-18,066e1fdd767c4e56ec349b977cc1b59b727dc77b,125901,5061101
865,1771416770,2026-02-18,896fb1be149a3f505af89d02fded0e5002386745,125911,5061808
866,1771418161,2026-02-18,140817e1cf1736f6cf6605924cc1bdd5e9abf8a6,125912,5061840
867,1771418481,2026-02-18,79fe47aa818583f44084f38a853a4594cae60d6a,125955,5064223
868,1771419151,2026-02-18,d7bd55d8ce0b4d5249f7970c576510389f3ba700,126020,5068070
869,1771419301,2026-02-18,cdb1a41afe5287efb5379e164cbbb958cddbfd12,126088,5069540
870,1771419367,2026-02-18,a5737435946e7279bbc7b1e0445e57eaa79b4e16,126112,5069757
871,1771419485,2026-02-18,339fbf676130e96be387681ae516dbff6fb3823e,126046,5067574
872,1771419547,2026-02-18,82defdb2f6ad07a2fd9a8d21de71e34f12db1310,126066,5067933
873,1771420451,2026-02-19,333203fdc3a3fd86e248cdb1ab27ed28f949797b,126051,5067117
874,1771421172,2026-02-19,9f4dc439e857c0a5ca8b67c18b0e7b32d31cb95d,126111,5070954
875,1771421351,2026-02-18,69d307bfe17c6cde712b2b8a61f7d610919dd2e7,126139,5071502
876,1771421432,2026-02-19,00637ebbd6e87c6a9c85f99427261bb27d4b0ed2,126115,5070379
877,1771421738,2026-02-18,156e2f3983ed376a5c24b6d71d62667fd1472254,126663,5101428
878,1771421829,2026-02-18,632e6a16947e5a035329d38653793b23a27d0b13,126825,5105128
879,1771421974,2026-02-18,6a955b0a26bcae7d8179ac53539b60a91016afd4,126877,5107429
880,1771422278,2026-02-19,05c08b78f1c84480235bc84e55a2895442f8d579,126504,5092088
881,1771422425,2026-02-18,12b68148b529fc0f03e70b0438ae801ca615172b,126773,5100287
882,1771422549,2026-02-19,ba58a35962f5fa426dea5a710491693e64f8867c,126737,5098651
883,1771422739,2026-02-19,33275c518f527c6295e30f386c2ae588b8566f86,126808,5101201
884,1771422938,2026-02-19,2cb72b44e66a9886de2fd26987b72cf0d088c4d1,126973,5105414
885,1771422988,2026-02-18,5aac78ad4d287f94658d1c9ef93c8788a75ea12d,127485,5122595
886,1771423095,2026-02-18,c88998c072e1fee39c77db5ed4e1ed817a951cf6,127492,5122818
887,1771423187,2026-02-18,7a7efcc560bf61c4ef8aea56bd7e12ddcd7fccd7,127496,5123070
888,1771423230,2026-02-18,e98ec1c82e6b5de724fccf3822d3f076bc5f6a64,127542,5124598
889,1771423304,2026-02-19,28043e171933748b88d955465fc240759c99d24f,127605,5126360
890,1771423888,2026-02-19,ff2ada263c41aac3ccce6d1ce2f645f4bf6f4736,127792,5132328
891,1771423908,2026-02-18,93078bfe2606494cc6ee7b0862cacfa06c98154f,128101,5142952
892,1771424350,2026-02-19,ed6b205581ee2166b6af6e1c86131b454c8f25c8,128253,5146544
893,1771424680,2026-02-19,b0a97e2349875dac2013fb2d825a875cc914e719,128669,5156178
894,1771424767,2026-02-18,7ba14adcd103dce616c1ee839bdc7498e4960282,128765,5162726
895,1771425061,2026-02-19,6ba294789986008b9d8e77a37fc9ede2367ac830,128900,5166230
896,1771425197,2026-02-19,2a0dcaa80ce2dfdcb7f870759b3e47eeee0d89b5,128940,5167794
897,1771425811,2026-02-18,958802ecd96329c184006abc4976e693b99faa68,129769,5191657
898,1771426040,2026-02-19,08bbf0b4337115f5c807b19553475db233eb2f54,129701,5188125
899,1771426284,2026-02-19,36ed20b30646574bc9a3c3978c0b8091e2b53ee0,129824,5190806
900,1771426431,2026-02-19,c1636736130e99ac67332f6e7fd231a51a310f31,129953,5193619
901,1771426885,2026-02-19,2611e4d1dad93e980f7506405f629c03bb7a0e51,130451,5205141
902,1771428057,2026-02-19,e6811354029e6f42c63af7a88201a572983e331f,130478,5205848
903,1771428307,2026-02-18,bc2a7d2405faf6af40db98d9c80218e36e33bb1f,130512,5206872
904,1771428408,2026-02-18,e0fb23883c167bb1e371f6d1ae12f015531ec771,130834,5229749
905,1771430712,2026-02-18,f92c3391d8133f56fa6578bc7141f37db970f616,130951,5232820
906,1771431153,2026-02-18,33600a5fa2ba65a6e92e2b7b0eaaff29674316c5,131075,5236182
907,1771431265,2026-02-18,a7be3fde8cbe860234c9e175d84aff0f10bbe62c,131115,5237459
908,1771431782,2026-02-18,f764e1ed34b4f96e99f8a997f60075ccfca2ec51,131554,5270367
909,1771431805,2026-02-19,3bcadefa4db47983448dae57254eb6c0ccb7fb5a,131845,5278313
910,1771431820,2026-02-18,37b895d381d2e7ed8f5ada4888550ff44b09caed,131912,5281333
911,1771432143,2026-02-18,3a53ba34a30d1a4c72e8e9bec80ddc3c2883bd78,131969,5282890
912,1771432247,2026-02-18,84d96df723e7cc512f8655cb20c764cedc244ac8,132003,5284404
913,1771432300,2026-02-18,c90bd1b8cc724419f272e712cb0ccd2f1447eebe,132003,5284359
914,1771432982,2026-02-18,05eaab941ef0b7e54be973bfffe25fa9017d3242,132104,5291470
915,1771433212,2026-02-19,fed94c42d001fbde38f81c8777660b283f66ae69,132498,5300548
916,1771433592,2026-02-19,902febb40d5985cb75107ea1158e569279fb36e1,132700,5305099
917,1771433927,2026-02-18,cdd96627ee6163975aa148fadcb606479c6d653b,132884,5308891
918,1771434828,2026-02-18,4054235e44163098845a5c6d7ad88783945e8b22,132885,5308923
919,1771435730,2026-02-19,6fe079accd7c79249fff1a3d99040581f5e4cced,133046,5312887
920,1771435910,2026-02-19,9972aee12b29d94d5b9cb5efffe35f80da601427,133228,5326326
921,1771436636,2026-02-18,3a1c4e7ddc0140dce106cc62214a26dbc0ae7969,133047,5326097
922,1771437204,2026-02-18,2f9b06c103d937f87c7217a328c4b051d39a2763,133069,5327714
923,1771437271,2026-02-19,542dc581471bdba4a7846c79eb7dc06dca0099b2,134418,5422067
924,1771437481,2026-02-19,a70d14ffd04ef3ff1df46ee2940be01764f86440,135767,5516416
925,1771437872,2026-02-19,61fb81d959f07622dec048912f2f7167179408e0,135766,5516388
926,1771438116,2026-02-18,999baadd69dad5ab249c444e37384ca10be54998,135861,5523291
927,1771441614,2026-02-18,faa68387e67a39de3d6652f75234bbe935a7a732,136064,5531463
928,1771442052,2026-02-18,ba7d7e3449a841b3e597007bca3acd206278b9ca,136065,5531493
929,1771443759,2026-02-18,7a932880e9e6d419359312988196fb02dd65f7fd,139402,5596552
930,1771445446,2026-02-18,a1e0e72bf6668aa6181e242ff7d967355a4c8702,139506,5603136
931,1771446162,2026-02-18,239550ee43d8df39e9a0b0a14ae2570be067795d,141368,5695460
932,1771447355,2026-02-18,6b10c8414992cf2df9fc904b8412f683aeb73543,141799,5704771
933,1771447605,2026-02-18,f1bd4aea7312242e94e2f314206b7f26ca22bcd4,142029,5722068
934,1771448503,2026-02-18,68c4713ad1f802cc7947c4c367918f7a75b5e0ee,142384,5729880
935,1771448628,2026-02-18,d0af2c6d023da2e892688bd09f6f9cfebb4ab98e,143029,5765479
936,1771448707,2026-02-19,a8bbdb7eb936c1052e9f9dcd32ccddc95e90a790,143030,5765493
937,1771449270,2026-02-18,6f70261d9e3c8b8ab37bd63f1f6252eb00fcd18f,143571,5778758
938,1771450250,2026-02-18,0cb4ad5863a945ea8eb918181ae3f801f977aaa3,143733,5781850
939,1771450965,2026-02-18,33a69bec8719fc6e0a015059b102c241684c211e,144026,5805194
940,1771451810,2026-02-18,9f326e4f83ff21eb3aa2037cd8c133b31e39b470,144774,5820465
941,1771451926,2026-02-18,47fd96ea815251fff9981a587b4c878826fd91e3,145171,5853388
942,1771451988,2026-02-19,0008a1cb0637d43cf1ec5da80c3c7acc79e62f3f,145172,5853416
943,1771452408,2026-02-18,2e92ff2eba061ef1795960f7f9aad26b856d3ac6,145204,5854069
944,1771452514,2026-02-18,817766fdfdb73663c535fcd48b2b41068af3829d,145219,5854473
945,1771452662,2026-02-18,ed5a824512d311545e307aa6ad14c7d6bd7f17b5,145286,5856664
946,1771453092,2026-02-18,6afa11c05b25714e7a548df36cbcb8772d9117da,145352,5859155
947,1771453205,2026-02-18,6ebd655b37611ff7c74952b143bf9cf0b0ac5696,145371,5859812
948,1771453847,2026-02-18,91cbe912c7c31d8c9ec034d7828440f22aa123ae,145622,5866478
949,1771453909,2026-02-19,3fa7791cb55bf0eb6fc7f3d662cb00ddfa844131,145623,5866506
950,1771453943,2026-02-18,9b3ee3924419b05216b0e2a5da7bb853b8511051,145632,5866776
951,1771454097,2026-02-18,fe20968190fba989465b67a6b17c22ed71b6296e,145673,5868235
952,1771454587,2026-02-19,c7863f16404cba3955362c38b2964c79d1c2be72,145674,5868263
953,1771454763,2026-02-19,98b574d11043d866186f32e6f8a94363c2aa0c1c,145762,5870710
954,1771455193,2026-02-18,e8ce77773cc2ecf7c7774c78f7c2edc258cd1948,146360,5886702
955,1771455411,2026-02-19,89e79ec7e5e07cc3f2122191f069e56eba5ffdbd,146845,5899213
956,1771455590,2026-02-19,c924992700e4694c632bad13a773fb00cbfc0a7e,147055,5904073
957,1771455983,2026-02-18,28b5056445df0d6b33f8bcaee1f11054f56c61e7,147216,5916809
958,1771455993,2026-02-19,a83159ee4da0d68d3364e843233b66318b5ff575,147245,5917533
959,1771456144,2026-02-19,08812dcf08eba049185fe0b7f318b93148453eb3,147304,5919027
960,1771456253,2026-02-19,9fd0755e81a598a77657dfa74121ffa0dad26aba,147316,5919319
961,1771456420,2026-02-19,67767bc4662ae5bde3a36ef1bb133f43e8ec8aa4,147448,5922093
962,1771456459,2026-02-18,aebef83a561a0a1625b4b1756a164e6043b79d60,148288,5948059
963,1771456816,2026-02-19,0df597f9c28fbc54da90d0d3724f1eaca2793ff4,148370,5949784
964,1771456963,2026-02-19,f1a02e527b60256e15cc04a42540eff156ed7ccb,148396,5950199
965,1771457516,2026-02-18,933da546024043af7844963a7bef5c473b513cdc,148552,5954994
966,1771457600,2026-02-18,33ae743fb44c78b98f0463c45d6df386489ec959,148552,5954991
967,1771457976,2026-02-19,0e01a66a575156d391df50248766b86e975eb597,148819,5961799
968,1771458122,2026-02-19,2dee1afb0e3a2234de23f822b06781731b9160ee,148961,5965396
969,1771458718,2026-02-19,31739edb95e03461a57e3678b3e6fef5f86bbd60,149062,5967616
970,1771459000,2026-02-18,f1578cd6bdf36ee9f8f17b55333479f27c8b2f00,149943,5996288
971,1771459249,2026-02-19,11f6ab41133387d8e2152f36ac51845b85316bd5,150361,6006667
972,1771459305,2026-02-19,d31f7aa0a75d212aa57402b6ab8f2c9953ff992b,150362,6006696
973,1771460050,2026-02-19,e25723f3d75f9abe4eb67e41824f0d302b80c9fb,150635,6012951
974,1771460698,2026-02-19,ddac1839870f58a583742b2068757609e7926509,150636,6012977
975,1771461357,2026-02-19,caa2d6d6ffab88370dbf2a62440128ec3c0f5cb2,153067,6103735
976,1771461422,2026-02-19,9850b08ca3b1e425f90f7a142a39684570b487f9,153067,6103740
977,1771462327,2026-02-19,b32695502d5d271007ea63498acccd14d2002475,153067,6103740
978,1771462762,2026-02-19,770c718415588e3728e0ef70796323c21a695fb5,153148,6105500
979,1771462819,2026-02-19,f7bc88041e9b7698a2fcb6d0ac3bddaf9ef05613,153300,6117884
980,1771463003,2026-02-19,8c720297055495ddd35285f0a5fc1cdc6387a930,153412,6120528
981,1771464622,2026-02-19,0187acce517b5cd805da30dd8fc663f25d5cc9dd,153527,6129833
982,1771465304,2026-02-19,3527fdb1775cb39b12964530cf47384f7d628021,153605,6136225
983,1771465542,2026-02-19,33453311b9a07ac280e408a492089ea9b9241d5d,154642,6163286
984,1771465898,2026-02-19,63d35be2f50f304b84c8ff1ad70db60c6d45f5a6,154739,6171950
985,1771466655,2026-02-19,9314b3989094af95c0151d0936512d00e2673d2a,154738,6171918
986,1771467174,2026-02-19,09606ab551325fd7e273a6d3e0cf6b51bd905654,154759,6172281
987,1771467534,2026-02-19,8cec29b43d5f42b43882d44172ba8a29b3495a05,154799,6173626
988,1771468607,2026-02-19,cfd2b9dd1c61ca7071a45d07351347ba8186e9dc,155041,6178193
989,1771468811,2026-02-19,a8dd2741c44f7d52786981a0c9f3a2ddeffd6564,155221,6182807
990,1771468881,2026-02-19,0f1acd3268b4d2e691b4064238dd79411a032877,155233,6183576
991,1771468899,2026-02-19,3bbb8025931e2f5f4c050a70b83df1861c9dfb77,155238,6183720
992,1771469004,2026-02-19,6069106d2cd3e68b64746e3162a0a5a01f62b005,155251,6184081
993,1771469088,2026-02-19,eb8570b8e837996444d89bfd74a52a873d5fa5a6,155277,6185024
994,1771469897,2026-02-19,bdc8027151cd39c10031d966367ec36ee11012b9,155878,6202344
995,1771470085,2026-02-19,a0e6f75625b0c20ece145d2948df413aebf2c485,156227,6211978
996,1771470766,2026-02-19,d4df96a465bca25381691272fb8ab03c49c2cc6d,156582,6220376
997,1771471103,2026-02-19,b86b51234faa66595ad5158f430188b4df7fe62e,156931,6230639
998,1771471422,2026-02-19,9a6679f1ee8f7092f06a3bb7addce1a8e8e694cc,156932,6230671
999,1771472403,2026-02-19,0aa0367d08effe56e4c67be532e0ecbbc0bbcf18,158074,6267112
1000,1771472944,2026-02-19,a5b827eefac52bc2caf75d132c2c71d8cd08c587,158075,6267130
1001,1771473023,2026-02-19,6bcdde9f5f4f4d009011abfb528e3f19906ce1cd,158118,6268319
1002,1771473613,2026-02-19,c380fc4535a9d1987c455fa1e2e3bac776cd668b,158307,6273005
1003,1771474021,2026-02-19,d3851b9b1a9418ee0eb403bb96b2a4e7b87a022d,158513,6278264
1004,1771474249,2026-02-19,42e29e3d3a3cd5e4f3053509e9a24dfe623182fe,158696,6283293
1005,1771474385,2026-02-19,331d9b4464c020933e822bd65265a372c171bdc1,158734,6284338
1006,1771474911,2026-02-19,c111a920674a3575fc9244cb4b678c2787f7da2a,158964,6293351
1007,1771475117,2026-02-19,aa311445aaae4abb3f069f23fd7c13d30f281d88,159000,6294718
1008,1771475188,2026-02-19,aa712bff160f66e69a1230ccc5c8a8e430c68cc4,159023,6295725
1009,1771475969,2026-02-19,0f14b0b5bb24e80807ae51376b233eb6c62530d2,159279,6301027
1010,1771476154,2026-02-19,70567362f8c81126383779fd4c40468ca801fecc,159611,6309909
1011,1771476414,2026-02-19,d5dd4e769e8e68933aa7fb407d9278fe462fd4e2,159777,6313942
1012,1771476583,2026-02-19,f740cc0ef289b5b5292af157902cbe7b1d45ad95,159934,6317636
1013,1771477026,2026-02-19,ed329b614d27feecb62d1f459b3994024eb4e992,160168,6322961
1014,1771477292,2026-02-19,9fa62bfe06b3e7bbd54cc5bee45883583f4b693f,160509,6331683
1015,1771477719,2026-02-19,cef9821af3f851d53ffda56661bcf91573b87cce,161045,6345990
1016,1771478632,2026-02-19,5ff3d8a1ba4521f66e57ed4dcb632f16a3a965d4,161838,6368058
1017,1771478738,2026-02-19,2bad37d04e43febd07b4ff2342937dce83bc5ab5,161838,6368051
1018,1771478815,2026-02-19,4c99b5e1e7fa5df856ff8e0dead77395c2c324eb,161838,6368044
1019,1771479580,2026-02-19,704ab66446d88a71fc432c8bc163e5716562f8db,161839,6368074
1020,1771480071,2026-02-19,3fc579e24a3a5b161b36dfcca8c0270200a44ed3,162602,6413888
1021,1771480365,2026-02-19,f8553d1246e7a06bc2925ada80cf2276d6c8bb99,162762,6421154
1022,1771480711,2026-02-19,f88eba94b02dc58e719a502a4d24b57f342b5a56,162385,6414346
1023,1771480899,2026-02-19,edbfe8596e67db08774ed210516370c0c5e9da86,162392,6414549
1024,1771481208,2026-02-19,0d6f34833a34d08aab7d6479d78859cf7830eadf,162496,6418225
1025,1771481861,2026-02-19,6f8750557086c071001f5c078c28a7cc0a700b0c,162599,6422879
1026,1771483408,2026-02-19,bf6567efc85fe76e4a5fbc7b0113c8dcca37676d,162776,6431546
1027,1771483702,2026-02-19,d19bd0d81bc9bdb6fdf5c577b843b7f527f553f0,162911,6437282
1028,1771484146,2026-02-19,8c3c1965f34090757341fa3f45023edb376dfe1e,163042,6444382
1029,1771484307,2026-02-19,687e9e170a562f9079a5aa50644bd66efba4a23e,163042,6444382
1030,1771484679,2026-02-19,5c23a428c235b761acc45ff5c205e7e3c5aca34e,163174,6450316
1031,1771484948,2026-02-19,4bcddf7bcd92a99e6e11717f82c0eb31831ecebe,163293,6454434
1032,1771485410,2026-02-19,973a4cfccd8d7ff31e5cf6587763dc3c61f15a2c,163305,6454860
1033,1771486246,2026-02-19,7ccea18b08af53e14851d6cf9ce04879c73f6fae,163348,6456748
1034,1771486333,2026-02-19,6b2990c097a515028fd2cb020108b5c811305fb7,163527,6466738
1035,1771486470,2026-02-19,40f92f7cc9e56b23b140c14c2e9fcfd8a822aad9,163571,6468325
1036,1771486885,2026-02-19,6a67695a464eaff92a199ba65c97c91aab7c5617,163754,6473118
1037,1771487096,2026-02-19,4d5b8e942932789c8988dca7bac61e8a02917b94,163831,6474648
1038,1771487218,2026-02-19,7cc1505c0d582b1ad3b57fe7595a150372de0a49,163867,6475502
1039,1771487260,2026-02-19,fd531bb493f78a0f21866febd045dbbb604cc2e1,163974,6482149
1040,1771487507,2026-02-19,937b8edbe655579e2f92b7357b3dd2428f82fc0c,164120,6485823
1041,1771487521,2026-02-19,81ea665f18f2165cfe8eabf5dde2da7358e4123b,164197,6490705
1042,1771487677,2026-02-19,49965b6ae7906d667d795a724e6114f40b4b4d1a,164288,6493020
1043,1771487837,2026-02-19,1c8a461201fff924778d236ca89a2b30321d83f1,164404,6496461
1044,1771487923,2026-02-19,9d45a60b702b1530b46eeba1a36839c5e73b0625,164424,6497060
1045,1771488196,2026-02-19,1375b2ed8b40fb0b7f11ed68770bc1a39fc9558b,164573,6502917
1046,1771488229,2026-02-19,b0680f322e5213eac80cc0b4babdb31bd2279554,164986,6522589
1047,1771488359,2026-02-19,911130580b4a86d362989b4ad9f96ade2067984c,165156,6527960
1048,1771488602,2026-02-19,7a1cd1d486319298fa895a4177486cd8eddc4bd2,165231,6530013
1049,1771488775,2026-02-19,61ce4b144de0592dc3615e320472fe81ccb5cc40,165371,6535180
1050,1771489269,2026-02-19,bdbccabd72253b1de63b7e1c26ddd27b42122376,165493,6540905
1051,1771490530,2026-02-19,ff1e0c2d85ca9b56a072c4968a8d66e3822d655a,165491,6540841
1052,1771490665,2026-02-19,55b43bec16b48d003a134ac25be4dd72ae2888a4,165687,6550972
1053,1771492159,2026-02-19,7ce8e25ff19c9e71508ee982bfe645548a0783f1,165688,6551236
1054,1771494475,2026-02-19,1bd21a5e90585b81c669d0e2de22c39cdb2515e7,165948,6568468
1055,1771497626,2026-02-19,5cbbe1b1be6496f20329bb4bb86e26f506aef7b5,166061,6572765
1056,1771497971,2026-02-19,1de5406aa9ba63a859e79f69e3a8a07443e80106,166409,6586425
1057,1771498059,2026-02-19,41e40dc9e90d92e21ade136314e732aec63bba61,166529,6591198
1058,1771498122,2026-02-19,09ca287f276a606fe4259e9eb84fc7f8875a7d2e,166557,6592277
1059,1771498475,2026-02-19,1bb17c11ac7ac37be8e8b59dcfee557c7b051099,167052,6612214
1060,1771498792,2026-02-19,d90235d32d7c76a0828dd71a1723d9efc03ccea3,167502,6628958
1061,1771498914,2026-02-19,f824ceab62e1e6492272edce6a3db925e7b35a3f,167643,6634748
1062,1771498987,2026-02-19,de2bf79b628c0ce873554e27caef53b261e58565,167673,6635775
1063,1771499396,2026-02-19,bebfcd9f65873b0b6aa6b65520b5e4dcedd7d938,168507,6667866
1064,1771499553,2026-02-19,fe5cf88ff05e6cdb84ef5d8988b51a6ad201a7a9,168569,6670255
1065,1771499624,2026-02-19,7b80488f95cb9d0a6ee1235d677c82c70d341b3d,168618,6672004

